Optimal QAM Constellation for Over-the-Air Computation in the Presence of Heavy-Tailed Channel Noise

Over-the-air computation (OAC) enables low-latency aggregation over multiple-access channels (MACs) by exploiting the superposition property of the wireless medium to compute functions efficiently in distributed networks. A critical but often overlooked challenge is that electromagnetic interference in practical radio channels frequently exhibits heavy-tailed behavior, causing strong impulsive noise that severely degrades computation performance. This work studies digital OAC with QAM-based signaling under heavy-tailed interference modeled by a Cauchy distribution (lacking a finite second moment). We seek QAM-like constellations that minimize the mean-squared error (MSE) of sum aggregation subject to an average-power constraint. The problem is formulated as a constrained optimization, whose solution yields unique optimality conditions. Numerical results confirm the effectiveness of the proposed design. Notably, the framework extends naturally to nomographic functions, broader constellation families, and alternative noise models.

==> Data/Computation_exp/Cauchy_MSE_q4_K10.dat <==
    xi_dB    mse_opt    mse_eq
    0.000000 1.514498e+02 1.809476e+02
    0.507296 1.361795e+02 1.628653e+02
    0.961484 1.237104e+02 1.480773e+02
    1.372638 1.133341e+02 1.357571e+02
    1.748211 1.045629e+02 1.253328e+02
    2.093875 9.704998e+01 1.163967e+02
    2.414043 9.054198e+01 1.086500e+02
    2.712220 8.484951e+01 1.018693e+02
    2.991234 7.982805e+01 9.588384e+01
    3.253399 7.536545e+01 9.056092e+01
    3.500636 7.137328e+01 8.579600e+01
    3.734552 6.778089e+01 8.150548e+01
    3.956511 6.453111e+01 7.762173e+01
    4.167675 6.157720e+01 7.408944e+01
    4.369047 5.888056e+01 7.086292e+01
    4.561493 5.640903e+01 6.790411e+01
    4.745773 5.413560e+01 6.518102e+01
    4.922550 5.203742e+01 6.266659e+01
    5.092412 5.009501e+01 6.033773e+01
    5.255880 4.829168e+01 5.817466e+01
    5.413418 4.661304e+01 5.616034e+01
    5.565440 4.504663e+01 5.427994e+01
    5.712321 4.358157e+01 5.252059e+01
    5.854396 4.220837e+01 5.087098e+01
    5.991970 4.091867e+01 4.932120e+01
    6.125319 3.970509e+01 4.786246e+01
    6.254696 3.856110e+01 4.648701e+01
    6.380329 3.748091e+01 4.518793e+01
    6.502431 3.645932e+01 4.395905e+01
    6.621193 3.549172e+01 4.279486e+01
    6.736794 3.457394e+01 4.169039e+01
    6.849397 3.370223e+01 4.064118e+01
    6.959154 3.287323e+01 3.964320e+01
    7.066206 3.208387e+01 3.869279e+01
    7.170682 3.133139e+01 3.778666e+01
    7.272704 3.061327e+01 3.692178e+01
    7.372384 2.992721e+01 3.609541e+01
    7.469828 2.927111e+01 3.530504e+01
    7.565133 2.864307e+01 3.454839e+01
    7.658391 2.804131e+01 3.382334e+01
    7.749689 2.746424e+01 3.312796e+01
    7.839107 2.691036e+01 3.246047e+01
    7.926721 2.637831e+01 3.181924e+01
    8.012603 2.586682e+01 3.120274e+01
    8.096819 2.537473e+01 3.060959e+01
    8.179433 2.490096e+01 3.003848e+01
    8.260505 2.444450e+01 2.948821e+01
    8.340091 2.400442e+01 2.895766e+01
    8.418244 2.357987e+01 2.844579e+01
    8.495017 2.317003e+01 2.795165e+01
    8.570455 2.277415e+01 2.747432e+01
    8.644606 2.239154e+01 2.701296e+01
    8.717512 2.202154e+01 2.656680e+01
    8.789214 2.166354e+01 2.613508e+01
    8.859751 2.131696e+01 2.571713e+01
    8.929161 2.098126e+01 2.531229e+01
    8.997479 2.065595e+01 2.491997e+01
    9.064739 2.034055e+01 2.453958e+01
    9.130974 2.003462e+01 2.417060e+01
    9.196213 1.973773e+01 2.381253e+01
    9.260487 1.944949e+01 2.346487e+01
    9.323823 1.916953e+01 2.312720e+01
    9.386249 1.889750e+01 2.279908e+01
    9.447791 1.863306e+01 2.248012e+01
    9.508472 1.837591e+01 2.216994e+01
    9.568317 1.812574e+01 2.186818e+01
    9.627349 1.788228e+01 2.157451e+01
    9.685589 1.764526e+01 2.128860e+01
    9.743059 1.741443e+01 2.101016e+01
    9.799778 1.718955e+01 2.073888e+01
    9.855765 1.697040e+01 2.047451e+01
    9.911040 1.675675e+01 2.021678e+01
    9.965621 1.654840e+01 1.996544e+01
   10.019524 1.634516e+01 1.972027e+01
   10.072766 1.614685e+01 1.948103e+01
   10.125363 1.595328e+01 1.924751e+01
   10.177331 1.576429e+01 1.901952e+01
   10.228685 1.557971e+01 1.879685e+01
   10.279438 1.539940e+01 1.857933e+01
   10.329605 1.522322e+01 1.836678e+01
   10.379199 1.505101e+01 1.815902e+01
   10.428233 1.488264e+01 1.795591e+01
   10.476720 1.471800e+01 1.775728e+01
   10.524671 1.455696e+01 1.756299e+01
   10.572099 1.439939e+01 1.737290e+01
   10.619014 1.424520e+01 1.718687e+01
   10.665428 1.409427e+01 1.700478e+01
   10.711351 1.394649e+01 1.682650e+01
   10.756794 1.380178e+01 1.665192e+01
   10.801766 1.366004e+01 1.648091e+01
   10.846277 1.352118e+01 1.631338e+01
   10.890337 1.338511e+01 1.614922e+01
   10.933954 1.325174e+01 1.598832e+01
   10.977137 1.312101e+01 1.583059e+01
   11.019895 1.299282e+01 1.567593e+01
   11.062237 1.286712e+01 1.552427e+01
   11.104169 1.274381e+01 1.537551e+01
   11.145701 1.262285e+01 1.522957e+01
   11.186839 1.250416e+01 1.508637e+01
   11.227591 1.238768e+01 1.494584e+01
   11.267964 1.227334e+01 1.480789e+01
   11.307965 1.216110e+01 1.467247e+01
   11.347602 1.205088e+01 1.453950e+01
   11.386880 1.194265e+01 1.440891e+01
   11.425805 1.183634e+01 1.428065e+01
   11.464385 1.173190e+01 1.415464e+01
   11.502625 1.162929e+01 1.403084e+01
   11.540532 1.152845e+01 1.390918e+01
   11.578110 1.142935e+01 1.378962e+01
   11.615367 1.133194e+01 1.367208e+01
   11.652306 1.123617e+01 1.355654e+01
   11.688933 1.114200e+01 1.344293e+01
   11.725255 1.104940e+01 1.333120e+01
   11.761275 1.095832e+01 1.322131e+01
   11.796999 1.086873e+01 1.311322e+01
   11.832431 1.078059e+01 1.300688e+01
   11.867577 1.069387e+01 1.290225e+01
   11.902440 1.060853e+01 1.279929e+01
   11.937026 1.052454e+01 1.269796e+01
   11.971339 1.044187e+01 1.259822e+01
   12.005382 1.036049e+01 1.250003e+01
   12.039161 1.028037e+01 1.240336e+01
   12.072679 1.020147e+01 1.230817e+01
   12.105941 1.012378e+01 1.221443e+01
   12.138949 1.004725e+01 1.212210e+01
   12.171709 9.971880e+00 1.203116e+01
   12.204223 9.897627e+00 1.194157e+01
   12.236496 9.824471e+00 1.185331e+01
   12.268531 9.752388e+00 1.176634e+01
   12.300331 9.681354e+00 1.168063e+01
   12.331900 9.611346e+00 1.159617e+01
   12.363241 9.542343e+00 1.151292e+01
   12.394357 9.474324e+00 1.143085e+01
   12.425253 9.407266e+00 1.134994e+01
   12.455930 9.341150e+00 1.127017e+01
   12.486391 9.275956e+00 1.119151e+01
   12.516641 9.211666e+00 1.111395e+01
   12.546681 9.148260e+00 1.103745e+01
   12.576515 9.085720e+00 1.096199e+01
   12.606146 9.024029e+00 1.088756e+01
   12.635576 8.963169e+00 1.081413e+01
   12.664807 8.903125e+00 1.074168e+01
   12.693843 8.843879e+00 1.067020e+01
   12.722687 8.785415e+00 1.059967e+01
   12.751340 8.727719e+00 1.053005e+01
   12.779805 8.670776e+00 1.046135e+01
   12.808085 8.614570e+00 1.039354e+01
   12.836182 8.559088e+00 1.032660e+01
   12.864098 8.504316e+00 1.026051e+01
   12.891836 8.450240e+00 1.019527e+01
   12.919398 8.396846e+00 1.013085e+01
   12.946786 8.344123e+00 1.006724e+01
   12.974003 8.292058e+00 1.000442e+01
   13.001050 8.240637e+00 9.942379e+00
   13.027929 8.189851e+00 9.881104e+00
   13.054644 8.139686e+00 9.820579e+00
   13.081195 8.090131e+00 9.760790e+00
   13.107584 8.041176e+00 9.701725e+00
   13.133815 7.992810e+00 9.643370e+00
   13.159887 7.945021e+00 9.585712e+00
   13.185804 7.897801e+00 9.528739e+00
   13.211568 7.851138e+00 9.472439e+00
   13.237179 7.805023e+00 9.416800e+00
   13.262641 7.759446e+00 9.361811e+00
   13.287954 7.714398e+00 9.307460e+00
   13.313120 7.669870e+00 9.253736e+00
   13.338141 7.625853e+00 9.200628e+00
   13.363019 7.582338e+00 9.148126e+00
   13.387755 7.539316e+00 9.096220e+00
   13.412351 7.496780e+00 9.044899e+00
   13.436809 7.454720e+00 8.994153e+00
   13.461130 7.413130e+00 8.943974e+00
   13.485315 7.372001e+00 8.894351e+00
   13.509366 7.331326e+00 8.845276e+00
   13.533285 7.291097e+00 8.796738e+00
   13.557073 7.251307e+00 8.748731e+00
   13.580731 7.211948e+00 8.701244e+00
   13.604261 7.173015e+00 8.654270e+00
   13.627664 7.134499e+00 8.607800e+00
   13.650942 7.096395e+00 8.561826e+00
   13.674096 7.058695e+00 8.516341e+00
   13.697127 7.021393e+00 8.471336e+00
   13.720036 6.984484e+00 8.426804e+00
   13.742825 6.947960e+00 8.382737e+00
   13.765496 6.911817e+00 8.339129e+00
   13.788048 6.876047e+00 8.295972e+00
   13.810484 6.840645e+00 8.253259e+00
   13.832805 6.805606e+00 8.210984e+00
   13.855011 6.770924e+00 8.169139e+00
   13.877105 6.736593e+00 8.127719e+00
   13.899087 6.702609e+00 8.086716e+00
   13.920958 6.668966e+00 8.046125e+00
   13.942719 6.635658e+00 8.005939e+00
   13.964372 6.602682e+00 7.966152e+00
   13.985918 6.570031e+00 7.926759e+00
   14.007357 6.537702e+00 7.887753e+00
   14.028691 6.505689e+00 7.849129e+00
   14.049920 6.473989e+00 7.810882e+00
   14.071047 6.442595e+00 7.773005e+00
   14.092071 6.411504e+00 7.735493e+00
   14.112994 6.380712e+00 7.698342e+00
   14.133816 6.350214e+00 7.661546e+00
   14.154539 6.320007e+00 7.625100e+00
   14.175164 6.290085e+00 7.588999e+00
   14.195691 6.260445e+00 7.553238e+00
   14.216122 6.231083e+00 7.517812e+00
   14.236457 6.201995e+00 7.482717e+00
   14.256697 6.173177e+00 7.447948e+00
   14.276843 6.144626e+00 7.413500e+00
   14.296896 6.116337e+00 7.379370e+00
   14.316857 6.088308e+00 7.345552e+00
   14.336727 6.060535e+00 7.312043e+00
   14.356507 6.033013e+00 7.278838e+00
   14.376196 6.005740e+00 7.245933e+00
   14.395797 5.978713e+00 7.213324e+00
   14.415310 5.951928e+00 7.181007e+00
   14.434735 5.925381e+00 7.148978e+00
   14.454074 5.899071e+00 7.117234e+00
   14.473327 5.872993e+00 7.085771e+00
   14.492495 5.847144e+00 7.054584e+00
   14.511579 5.821522e+00 7.023670e+00
   14.530580 5.796123e+00 6.993027e+00
   14.549497 5.770945e+00 6.962649e+00
   14.568333 5.745985e+00 6.932534e+00
   14.587087 5.721239e+00 6.902678e+00
   14.605761 5.696706e+00 6.873079e+00
   14.624355 5.672382e+00 6.843732e+00
   14.642869 5.648265e+00 6.814634e+00
   14.661305 5.624353e+00 6.785783e+00
   14.679663 5.600641e+00 6.757175e+00
   14.697944 5.577129e+00 6.728807e+00
   14.716148 5.553813e+00 6.700676e+00
   14.734276 5.530692e+00 6.672780e+00
   14.752329 5.507762e+00 6.645114e+00
   14.770307 5.485021e+00 6.617678e+00
   14.788210 5.462467e+00 6.590466e+00
   14.806041 5.440098e+00 6.563478e+00
   14.823798 5.417912e+00 6.536709e+00
   14.841483 5.395905e+00 6.510158e+00
   14.859097 5.374077e+00 6.483822e+00
   14.876639 5.352424e+00 6.457698e+00
   14.894111 5.330945e+00 6.431784e+00
   14.911512 5.309638e+00 6.406076e+00
   14.928845 5.288501e+00 6.380573e+00
   14.946108 5.267531e+00 6.355273e+00
   14.963303 5.246726e+00 6.330172e+00
   14.980430 5.226086e+00 6.305269e+00
   14.997490 5.205607e+00 6.280561e+00
   15.014483 5.185287e+00 6.256045e+00
   15.031410 5.165126e+00 6.231721e+00
   15.048271 5.145121e+00 6.207584e+00
   15.065067 5.125270e+00 6.183634e+00
   15.081799 5.105572e+00 6.159868e+00
   15.098466 5.086025e+00 6.136284e+00
   15.115069 5.066627e+00 6.112880e+00
   15.131609 5.047376e+00 6.089653e+00
   15.148086 5.028270e+00 6.066603e+00
   15.164502 5.009309e+00 6.043726e+00
   15.180855 4.990491e+00 6.021021e+00
   15.197147 4.971813e+00 5.998486e+00
   15.213378 4.953274e+00 5.976119e+00
   15.229548 4.934873e+00 5.953918e+00
   15.245659 4.916608e+00 5.931881e+00
   15.261710 4.898478e+00 5.910007e+00
   15.277702 4.880481e+00 5.888294e+00
   15.293635 4.862616e+00 5.866740e+00
   15.309510 4.844881e+00 5.845342e+00
   15.325328 4.827275e+00 5.824100e+00
   15.341087 4.809797e+00 5.803012e+00
   15.356790 4.792444e+00 5.782077e+00
   15.372437 4.775217e+00 5.761291e+00
   15.388027 4.758112e+00 5.740655e+00
   15.403561 4.741130e+00 5.720166e+00
   15.419040 4.724269e+00 5.699822e+00
   15.434464 4.707527e+00 5.679623e+00
   15.449833 4.690903e+00 5.659566e+00
   15.465149 4.674396e+00 5.639650e+00
   15.480410 4.658005e+00 5.619874e+00
   15.495618 4.641729e+00 5.600237e+00
   15.510773 4.625565e+00 5.580736e+00
   15.525875 4.609514e+00 5.561370e+00
   15.540925 4.593574e+00 5.542138e+00
   15.555923 4.577744e+00 5.523039e+00
   15.570869 4.562023e+00 5.504071e+00
   15.585764 4.546409e+00 5.485233e+00
   15.600608 4.530901e+00 5.466523e+00
   15.615402 4.515499e+00 5.447940e+00
   15.630145 4.500202e+00 5.429484e+00
   15.644839 4.485007e+00 5.411151e+00
   15.659482 4.469915e+00 5.392943e+00
   15.674077 4.454924e+00 5.374856e+00
   15.688623 4.440034e+00 5.356890e+00
   15.703120 4.425242e+00 5.339044e+00
   15.717569 4.410549e+00 5.321317e+00
   15.731970 4.395953e+00 5.303706e+00
   15.746324 4.381453e+00 5.286212e+00
   15.760630 4.367049e+00 5.268833e+00
   15.774889 4.352738e+00 5.251568e+00
   15.789102 4.338522e+00 5.234416e+00
   15.803268 4.324398e+00 5.217375e+00
   15.817388 4.310365e+00 5.200445e+00
   15.831463 4.296424e+00 5.183624e+00
   15.845492 4.282572e+00 5.166912e+00
   15.859475 4.268809e+00 5.150307e+00
   15.873414 4.255134e+00 5.133808e+00
   15.887308 4.241547e+00 5.117415e+00
   15.901158 4.228046e+00 5.101126e+00
   15.914964 4.214631e+00 5.084941e+00
   15.928727 4.201301e+00 5.068858e+00
   15.942445 4.188055e+00 5.052876e+00
   15.956121 4.174892e+00 5.036995e+00
   15.969754 4.161811e+00 5.021213e+00
   15.983343 4.148812e+00 5.005530e+00
   15.996891 4.135894e+00 4.989944e+00
   16.010396 4.123057e+00 4.974456e+00
   16.023860 4.110298e+00 4.959063e+00
   16.037282 4.097619e+00 4.943765e+00
   16.050663 4.085017e+00 4.928561e+00
   16.064002 4.072493e+00 4.913450e+00
   16.077301 4.060045e+00 4.898432e+00
   16.090559 4.047673e+00 4.883505e+00
   16.103776 4.035376e+00 4.868669e+00
   16.116954 4.023154e+00 4.853923e+00
   16.130092 4.011006e+00 4.839265e+00
   16.143190 3.998930e+00 4.824696e+00
   16.156249 3.986927e+00 4.810215e+00
   16.169268 3.974996e+00 4.795820e+00
   16.182249 3.963136e+00 4.781511e+00
   16.195191 3.951347e+00 4.767287e+00
   16.208094 3.939628e+00 4.753148e+00
   16.220960 3.927978e+00 4.739092e+00
   16.233787 3.916396e+00 4.725119e+00
   16.246576 3.904883e+00 4.711228e+00
   16.259328 3.893437e+00 4.697419e+00
   16.272043 3.882058e+00 4.683690e+00
   16.284721 3.870746e+00 4.670041e+00
   16.297361 3.859499e+00 4.656472e+00
   16.309965 3.848317e+00 4.642981e+00
   16.322533 3.837200e+00 4.629568e+00
   16.335064 3.826147e+00 4.616232e+00
   16.347559 3.815157e+00 4.602973e+00
   16.360018 3.804230e+00 4.589790e+00
   16.372442 3.793366e+00 4.576683e+00
   16.384830 3.782564e+00 4.563649e+00
   16.397183 3.771823e+00 4.550690e+00
   16.409501 3.761142e+00 4.537805e+00
   16.421784 3.750523e+00 4.524992e+00
   16.434033 3.739962e+00 4.512251e+00
   16.446247 3.729462e+00 4.499581e+00
   16.458426 3.719019e+00 4.486983e+00
   16.470572 3.708636e+00 4.474455e+00
   16.482684 3.698310e+00 4.461997e+00
   16.494762 3.688041e+00 4.449608e+00
   16.506807 3.677829e+00 4.437287e+00
   16.518818 3.667674e+00 4.425035e+00
   16.530796 3.657575e+00 4.412850e+00
   16.542742 3.647531e+00 4.400732e+00
   16.554654 3.637542e+00 4.388680e+00
   16.566534 3.627607e+00 4.376694e+00
   16.578381 3.617727e+00 4.364773e+00
   16.590197 3.607900e+00 4.352918e+00
   16.601980 3.598127e+00 4.341126e+00
   16.613731 3.588406e+00 4.329398e+00
   16.625451 3.578738e+00 4.317733e+00
   16.637139 3.569122e+00 4.306131e+00
   16.648796 3.559557e+00 4.294591e+00
   16.660421 3.550044e+00 4.283113e+00
   16.672016 3.540581e+00 4.271696e+00
   16.683579 3.531168e+00 4.260340e+00
   16.695112 3.521805e+00 4.249044e+00
   16.706614 3.512492e+00 4.237807e+00
   16.718086 3.503228e+00 4.226630e+00
   16.729528 3.494013e+00 4.215512e+00
   16.740940 3.484846e+00 4.204452e+00
   16.752322 3.475727e+00 4.193450e+00
   16.763674 3.466656e+00 4.182505e+00
   16.774996 3.457631e+00 4.171618e+00
   16.786289 3.448654e+00 4.160787e+00
   16.797553 3.439723e+00 4.150011e+00
   16.808787 3.430839e+00 4.139292e+00
   16.819993 3.422000e+00 4.128628e+00
   16.831169 3.413206e+00 4.118018e+00
   16.842318 3.404458e+00 4.107463e+00
   16.853437 3.395754e+00 4.096962e+00
   16.864528 3.387095e+00 4.086515e+00
   16.875591 3.378479e+00 4.076121e+00
   16.886626 3.369908e+00 4.065779e+00
   16.897632 3.361380e+00 4.055490e+00
   16.908611 3.352894e+00 4.045252e+00
   16.919563 3.344452e+00 4.035067e+00
   16.930486 3.336052e+00 4.024932e+00
   16.941383 3.327694e+00 4.014848e+00
   16.952252 3.319378e+00 4.004815e+00
   16.963094 3.311103e+00 3.994831e+00
   16.973908 3.302870e+00 3.984898e+00
   16.984697 3.294677e+00 3.975013e+00
   16.995458 3.286525e+00 3.965178e+00
   17.006193 3.278413e+00 3.955391e+00
   17.016901 3.270341e+00 3.945652e+00
   17.027583 3.262309e+00 3.935961e+00
   17.038238 3.254316e+00 3.926317e+00
   17.048868 3.246362e+00 3.916721e+00
   17.059472 3.238447e+00 3.907171e+00
   17.070049 3.230570e+00 3.897668e+00
   17.080602 3.222732e+00 3.888211e+00
   17.091128 3.214931e+00 3.878800e+00
   17.101629 3.207168e+00 3.869434e+00
   17.112105 3.199443e+00 3.860113e+00
   17.122556 3.191755e+00 3.850837e+00
   17.132981 3.184103e+00 3.841606e+00
   17.143382 3.176489e+00 3.832419e+00
   17.153757 3.168910e+00 3.823275e+00
   17.164108 3.161368e+00 3.814175e+00
   17.174434 3.153861e+00 3.805118e+00
   17.184736 3.146390e+00 3.796105e+00
   17.195014 3.138954e+00 3.787133e+00
   17.205267 3.131554e+00 3.778204e+00
   17.215496 3.124188e+00 3.769318e+00
   17.225701 3.116856e+00 3.760472e+00
   17.235882 3.109559e+00 3.751669e+00
   17.246039 3.102297e+00 3.742906e+00
   17.256173 3.095068e+00 3.734184e+00
   17.266283 3.087872e+00 3.725503e+00
   17.276369 3.080710e+00 3.716862e+00
   17.286432 3.073581e+00 3.708261e+00
   17.296472 3.066485e+00 3.699699e+00
   17.306489 3.059422e+00 3.691177e+00
   17.316483 3.052391e+00 3.682695e+00
   17.326453 3.045392e+00 3.674251e+00
   17.336401 3.038426e+00 3.665846e+00
   17.346326 3.031491e+00 3.657479e+00
   17.356229 3.024588e+00 3.649150e+00
   17.366109 3.017716e+00 3.640859e+00
   17.375966 3.010875e+00 3.632606e+00
   17.385802 3.004065e+00 3.624390e+00
   17.395615 2.997286e+00 3.616211e+00
   17.405405 2.990538e+00 3.608069e+00
   17.415174 2.983820e+00 3.599964e+00
   17.424921 2.977132e+00 3.591894e+00
   17.434646 2.970474e+00 3.583861e+00
   17.444350 2.963845e+00 3.575864e+00
   17.454031 2.957246e+00 3.567903e+00
   17.463692 2.950677e+00 3.559976e+00
   17.473330 2.944136e+00 3.552085e+00
   17.482948 2.937624e+00 3.544229e+00
   17.492544 2.931142e+00 3.536408e+00
   17.502119 2.924687e+00 3.528620e+00
   17.511673 2.918261e+00 3.520868e+00
   17.521206 2.911864e+00 3.513149e+00
   17.530718 2.905494e+00 3.505464e+00
   17.540209 2.899152e+00 3.497812e+00
   17.549680 2.892838e+00 3.490194e+00
   17.559130 2.886551e+00 3.482609e+00
   17.568559 2.880291e+00 3.475056e+00
   17.577969 2.874059e+00 3.467537e+00
   17.587357 2.867853e+00 3.460050e+00
   17.596726 2.861674e+00 3.452595e+00
   17.606074 2.855522e+00 3.445172e+00
   17.615402 2.849396e+00 3.437781e+00
   17.624710 2.843296e+00 3.430422e+00
   17.633999 2.837223e+00 3.423094e+00
   17.643267 2.831175e+00 3.415798e+00
   17.652516 2.825153e+00 3.408532e+00
   17.661745 2.819156e+00 3.401297e+00
   17.670955 2.813185e+00 3.394093e+00
   17.680145 2.807239e+00 3.386920e+00
   17.689315 2.801319e+00 3.379776e+00
   17.698467 2.795423e+00 3.372663e+00
   17.707599 2.789552e+00 3.365580e+00
   17.716712 2.783705e+00 3.358526e+00
   17.725805 2.777883e+00 3.351502e+00
   17.734880 2.772086e+00 3.344507e+00
   17.743936 2.766312e+00 3.337541e+00
   17.752973 2.760563e+00 3.330604e+00
   17.761992 2.754837e+00 3.323696e+00
   17.770991 2.749135e+00 3.316817e+00
   17.779972 2.743457e+00 3.309966e+00
   17.788935 2.737801e+00 3.303143e+00
   17.797879 2.732170e+00 3.296348e+00
   17.806804 2.726561e+00 3.289581e+00
   17.815712 2.720975e+00 3.282842e+00
   17.824601 2.715413e+00 3.276131e+00
   17.833472 2.709872e+00 3.269446e+00
   17.842324 2.704355e+00 3.262789e+00
   17.851159 2.698860e+00 3.256160e+00
   17.859976 2.693387e+00 3.249557e+00
   17.868775 2.687936e+00 3.242980e+00
   17.877556 2.682507e+00 3.236431e+00
   17.886320 2.677101e+00 3.229907e+00
   17.895066 2.671715e+00 3.223410e+00
   17.903794 2.666352e+00 3.216939e+00
   17.912505 2.661010e+00 3.210494e+00
   17.921198 2.655689e+00 3.204075e+00
   17.929874 2.650390e+00 3.197681e+00
   17.938533 2.645112e+00 3.191313e+00
   17.947174 2.639855e+00 3.184970e+00
   17.955799 2.634618e+00 3.178652e+00
   17.964406 2.629402e+00 3.172360e+00
   17.972996 2.624207e+00 3.166092e+00
   17.981569 2.619033e+00 3.159848e+00
   17.990126 2.613878e+00 3.153630e+00
   17.998665 2.608745e+00 3.147436e+00
   18.007188 2.603631e+00 3.141266e+00
   18.015694 2.598537e+00 3.135120e+00
   18.024183 2.593463e+00 3.128998e+00
   18.032656 2.588409e+00 3.122901e+00
   18.041113 2.583374e+00 3.116826e+00
   18.049553 2.578359e+00 3.110776e+00
   18.057976 2.573364e+00 3.104749e+00
   18.066384 2.568387e+00 3.098745e+00
   18.074775 2.563430e+00 3.092764e+00
   18.083149 2.558492e+00 3.086807e+00
   18.091508 2.553573e+00 3.080872e+00
   18.099851 2.548673e+00 3.074960e+00
   18.108177 2.543792e+00 3.069071e+00
   18.116488 2.538929e+00 3.063204e+00
   18.124783 2.534085e+00 3.057360e+00
   18.133062 2.529260e+00 3.051538e+00
   18.141325 2.524452e+00 3.045738e+00
   18.149573 2.519663e+00 3.039960e+00
   18.157805 2.514893e+00 3.034204e+00
   18.166021 2.510140e+00 3.028469e+00
   18.174222 2.505405e+00 3.022756e+00
   18.182408 2.500688e+00 3.017065e+00
   18.190578 2.495988e+00 3.011395e+00
   18.198732 2.491306e+00 3.005747e+00
   18.206872 2.486642e+00 3.000120e+00
   18.214996 2.481995e+00 2.994513e+00
   18.223105 2.477366e+00 2.988928e+00
   18.231199 2.472754e+00 2.983363e+00
   18.239278 2.468159e+00 2.977819e+00
   18.247341 2.463580e+00 2.972296e+00
   18.255390 2.459019e+00 2.966793e+00
   18.263424 2.454475e+00 2.961310e+00
   18.271444 2.449948e+00 2.955848e+00
   18.279448 2.445437e+00 2.950405e+00
   18.287438 2.440943e+00 2.944983e+00
   18.295413 2.436465e+00 2.939581e+00
   18.303373 2.432004e+00 2.934198e+00
   18.311319 2.427558e+00 2.928835e+00
   18.319250 2.423130e+00 2.923492e+00
   18.327167 2.418717e+00 2.918168e+00
   18.335069 2.414320e+00 2.912863e+00
   18.342957 2.409940e+00 2.907578e+00
   18.350831 2.405575e+00 2.902312e+00
   18.358691 2.401226e+00 2.897065e+00
   18.366536 2.396892e+00 2.891837e+00
   18.374367 2.392575e+00 2.886627e+00
   18.382184 2.388272e+00 2.881437e+00
   18.389987 2.383986e+00 2.876265e+00
   18.397776 2.379714e+00 2.871111e+00
   18.405552 2.375458e+00 2.865976e+00
   18.413313 2.371217e+00 2.860860e+00
   18.421060 2.366991e+00 2.855761e+00
   18.428794 2.362781e+00 2.850681e+00
   18.436513 2.358585e+00 2.845619e+00
   18.444220 2.354404e+00 2.840574e+00
   18.451912 2.350238e+00 2.835548e+00
   18.459591 2.346086e+00 2.830539e+00
   18.467256 2.341949e+00 2.825548e+00
   18.474908 2.337827e+00 2.820575e+00
   18.482546 2.333719e+00 2.815619e+00
   18.490171 2.329626e+00 2.810680e+00
   18.497783 2.325547e+00 2.805759e+00
   18.505381 2.321482e+00 2.800855e+00
   18.512966 2.317432e+00 2.795968e+00
   18.520538 2.313395e+00 2.791098e+00
   18.528097 2.309373e+00 2.786245e+00
   18.535642 2.305364e+00 2.781409e+00
   18.543174 2.301370e+00 2.776589e+00
   18.550694 2.297389e+00 2.771786e+00
   18.558200 2.293422e+00 2.767000e+00
   18.565693 2.289469e+00 2.762230e+00
   18.573174 2.285529e+00 2.757477e+00
   18.580642 2.281603e+00 2.752740e+00
   18.588096 2.277690e+00 2.748020e+00
   18.595538 2.273791e+00 2.743315e+00
   18.602968 2.269905e+00 2.738627e+00
   18.610384 2.266032e+00 2.733954e+00
   18.617788 2.262173e+00 2.729298e+00
   18.625180 2.258326e+00 2.724657e+00
   18.632558 2.254493e+00 2.720032e+00
   18.639925 2.250672e+00 2.715423e+00
   18.647279 2.246865e+00 2.710829e+00
   18.654620 2.243070e+00 2.706251e+00
   18.661949 2.239289e+00 2.701688e+00
   18.669266 2.235520e+00 2.697141e+00
   18.676570 2.231763e+00 2.692609e+00
   18.683862 2.228019e+00 2.688092e+00
   18.691142 2.224288e+00 2.683590e+00
   18.698409 2.220569e+00 2.679103e+00
   18.705665 2.216863e+00 2.674632e+00
   18.712908 2.213169e+00 2.670175e+00
   18.720140 2.209487e+00 2.665733e+00
   18.727359 2.205818e+00 2.661306e+00
   18.734566 2.202160e+00 2.656893e+00
   18.741762 2.198515e+00 2.652495e+00
   18.748945 2.194882e+00 2.648112e+00
   18.756117 2.191261e+00 2.643743e+00
   18.763277 2.187652e+00 2.639388e+00
   18.770425 2.184054e+00 2.635048e+00
   18.777561 2.180469e+00 2.630722e+00
   18.784686 2.176895e+00 2.626410e+00
   18.791799 2.173333e+00 2.622113e+00
   18.798900 2.169782e+00 2.617829e+00
   18.805990 2.166243e+00 2.613559e+00
   18.813068 2.162716e+00 2.609303e+00
   18.820135 2.159200e+00 2.605061e+00
   18.827190 2.155695e+00 2.600833e+00
   18.834233 2.152202e+00 2.596619e+00
   18.841266 2.148720e+00 2.592418e+00
   18.848287 2.145250e+00 2.588231e+00
   18.855296 2.141790e+00 2.584057e+00
   18.862295 2.138342e+00 2.579897e+00
   18.869282 2.134905e+00 2.575750e+00
   18.876257 2.131479e+00 2.571616e+00
   18.883222 2.128064e+00 2.567496e+00
   18.890176 2.124659e+00 2.563388e+00
   18.897118 2.121266e+00 2.559294e+00
   18.904049 2.117884e+00 2.555213e+00
   18.910970 2.114512e+00 2.551145e+00
   18.917879 2.111151e+00 2.547090e+00
   18.924777 2.107800e+00 2.543048e+00
   18.931664 2.104460e+00 2.539019e+00
   18.938541 2.101131e+00 2.535002e+00
   18.945406 2.097813e+00 2.530998e+00
   18.952261 2.094504e+00 2.527007e+00
   18.959105 2.091207e+00 2.523028e+00
   18.965938 2.087919e+00 2.519061e+00
   18.972761 2.084642e+00 2.515108e+00
   18.979572 2.081375e+00 2.511166e+00
   18.986373 2.078119e+00 2.507237e+00
   18.993164 2.074872e+00 2.503320e+00
   18.999943 2.071636e+00 2.499416e+00
   19.006713 2.068409e+00 2.495523e+00
   19.013471 2.065193e+00 2.491643e+00
   19.020220 2.061987e+00 2.487775e+00
   19.026957 2.058791e+00 2.483918e+00
   19.033685 2.055604e+00 2.480074e+00
   19.040402 2.052428e+00 2.476241e+00
   19.047108 2.049261e+00 2.472421e+00
   19.053804 2.046104e+00 2.468612e+00
   19.060490 2.042957e+00 2.464815e+00
   19.067166 2.039819e+00 2.461029e+00
   19.073831 2.036691e+00 2.457255e+00
   19.080486 2.033573e+00 2.453493e+00
   19.087131 2.030464e+00 2.449742e+00
   19.093766 2.027365e+00 2.446003e+00
   19.100391 2.024275e+00 2.442275e+00
   19.107005 2.021194e+00 2.438558e+00
   19.113610 2.018123e+00 2.434853e+00
   19.120204 2.015061e+00 2.431158e+00
   19.126789 2.012008e+00 2.427476e+00
   19.133363 2.008965e+00 2.423804e+00
   19.139928 2.005931e+00 2.420143e+00
   19.146483 2.002906e+00 2.416493e+00
   19.153027 1.999890e+00 2.412855e+00
   19.159562 1.996883e+00 2.409227e+00
   19.166087 1.993885e+00 2.405610e+00
   19.172603 1.990897e+00 2.402004e+00
   19.179108 1.987917e+00 2.398409e+00
   19.185604 1.984946e+00 2.394825e+00
   19.192090 1.981984e+00 2.391251e+00
   19.198567 1.979031e+00 2.387688e+00
   19.205034 1.976086e+00 2.384135e+00
   19.211491 1.973150e+00 2.380593e+00
   19.217939 1.970223e+00 2.377062e+00
   19.224377 1.967305e+00 2.373541e+00
   19.230805 1.964395e+00 2.370030e+00
   19.237224 1.961494e+00 2.366530e+00
   19.243634 1.958602e+00 2.363040e+00
   19.250034 1.955718e+00 2.359561e+00
   19.256425 1.952842e+00 2.356091e+00
   19.262806 1.949975e+00 2.352632e+00
   19.269178 1.947116e+00 2.349183e+00
   19.275541 1.944266e+00 2.345744e+00
   19.281894 1.941424e+00 2.342315e+00
   19.288238 1.938590e+00 2.338897e+00
   19.294573 1.935765e+00 2.335488e+00
   19.300898 1.932947e+00 2.332089e+00
   19.307215 1.930138e+00 2.328700e+00
   19.313522 1.927337e+00 2.325320e+00
   19.319820 1.924545e+00 2.321951e+00
   19.326109 1.921760e+00 2.318591e+00
   19.332389 1.918983e+00 2.315241e+00
   19.338660 1.916215e+00 2.311901e+00
   19.344921 1.913454e+00 2.308570e+00
   19.351174 1.910701e+00 2.305249e+00
   19.357418 1.907957e+00 2.301937e+00
   19.363652 1.905220e+00 2.298635e+00
   19.369878 1.902491e+00 2.295343e+00
   19.376095 1.899769e+00 2.292059e+00
   19.382303 1.897056e+00 2.288786e+00
   19.388502 1.894350e+00 2.285521e+00
   19.394693 1.891652e+00 2.282266e+00
   19.400874 1.888962e+00 2.279020e+00
   19.407047 1.886279e+00 2.275783e+00
   19.413211 1.883604e+00 2.272556e+00
   19.419366 1.880936e+00 2.269337e+00
   19.425513 1.878276e+00 2.266128e+00
   19.431650 1.875624e+00 2.262928e+00
   19.437780 1.872979e+00 2.259737e+00
   19.443900 1.870341e+00 2.256554e+00
   19.450012 1.867711e+00 2.253381e+00
   19.456115 1.865088e+00 2.250217e+00
   19.462210 1.862473e+00 2.247061e+00
   19.468296 1.859865e+00 2.243915e+00
   19.474374 1.857264e+00 2.240777e+00
   19.480443 1.854670e+00 2.237648e+00
   19.486504 1.852084e+00 2.234527e+00
   19.492556 1.849505e+00 2.231416e+00
   19.498600 1.846933e+00 2.228313e+00
   19.504636 1.844368e+00 2.225218e+00
   19.510663 1.841810e+00 2.222132e+00
   19.516681 1.839260e+00 2.219055e+00
   19.522692 1.836716e+00 2.215986e+00
   19.528694 1.834180e+00 2.212926e+00
   19.534688 1.831650e+00 2.209874e+00
   19.540673 1.829128e+00 2.206831e+00
   19.546651 1.826612e+00 2.203796e+00
   19.552620 1.824104e+00 2.200769e+00
   19.558581 1.821602e+00 2.197751e+00
   19.564533 1.819107e+00 2.194740e+00
   19.570478 1.816619e+00 2.191739e+00
   19.576414 1.814137e+00 2.188745e+00
   19.582343 1.811663e+00 2.185759e+00
   19.588263 1.809195e+00 2.182782e+00
   19.594175 1.806734e+00 2.179813e+00
   19.600080 1.804279e+00 2.176851e+00
   19.605976 1.801832e+00 2.173898e+00
   19.611864 1.799390e+00 2.170953e+00
   19.617744 1.796956e+00 2.168016e+00
   19.623616 1.794528e+00 2.165086e+00
   19.629481 1.792107e+00 2.162165e+00
   19.635337 1.789692e+00 2.159251e+00
   19.641186 1.787283e+00 2.156346e+00
   19.647026 1.784881e+00 2.153448e+00
   19.652859 1.782486e+00 2.150558e+00
   19.658684 1.780097e+00 2.147675e+00
   19.664501 1.777714e+00 2.144801e+00
   19.670311 1.775338e+00 2.141934e+00
   19.676112 1.772968e+00 2.139074e+00
   19.681906 1.770605e+00 2.136223e+00
   19.687692 1.768247e+00 2.133379e+00
   19.693471 1.765896e+00 2.130542e+00
   19.699242 1.763551e+00 2.127713e+00
   19.705005 1.761213e+00 2.124892e+00
   19.710760 1.758880e+00 2.122078e+00
   19.716508 1.756554e+00 2.119271e+00
   19.722249 1.754234e+00 2.116472e+00
   19.727981 1.751920e+00 2.113680e+00
   19.733706 1.749612e+00 2.110896e+00
   19.739424 1.747311e+00 2.108119e+00
   19.745134 1.745015e+00 2.105349e+00
   19.750837 1.742725e+00 2.102586e+00
   19.756532 1.740441e+00 2.099831e+00
   19.762220 1.738164e+00 2.097083e+00
   19.767900 1.735892e+00 2.094342e+00
   19.773573 1.733626e+00 2.091608e+00
   19.779238 1.731366e+00 2.088882e+00
   19.784896 1.729112e+00 2.086162e+00
   19.790547 1.726864e+00 2.083450e+00
   19.796190 1.724621e+00 2.080744e+00
   19.801826 1.722385e+00 2.078046e+00
   19.807455 1.720154e+00 2.075355e+00
   19.813076 1.717929e+00 2.072670e+00
   19.818690 1.715710e+00 2.069993e+00
   19.824297 1.713497e+00 2.067322e+00
   19.829897 1.711289e+00 2.064659e+00
   19.835490 1.709087e+00 2.062002e+00
   19.841075 1.706890e+00 2.059352e+00
   19.846653 1.704699e+00 2.056708e+00
   19.852224 1.702514e+00 2.054072e+00
   19.857788 1.700335e+00 2.051442e+00
   19.863344 1.698160e+00 2.048819e+00
   19.868894 1.695992e+00 2.046203e+00
   19.874436 1.693829e+00 2.043594e+00
   19.879972 1.691672e+00 2.040991e+00
   19.885500 1.689520e+00 2.038394e+00
   19.891022 1.687373e+00 2.035805e+00
   19.896536 1.685232e+00 2.033221e+00
   19.902043 1.683097e+00 2.030645e+00
   19.907544 1.680966e+00 2.028075e+00
   19.913037 1.678841e+00 2.025511e+00
   19.918524 1.676722e+00 2.022954e+00
   19.924003 1.674608e+00 2.020403e+00
   19.929476 1.672499e+00 2.017859e+00
   19.934942 1.670396e+00 2.015321e+00
   19.940401 1.668297e+00 2.012790e+00
   19.945853 1.666205e+00 2.010265e+00
   19.951298 1.664117e+00 2.007746e+00
   19.956736 1.662034e+00 2.005233e+00
   19.962168 1.659957e+00 2.002727e+00
   19.967593 1.657885e+00 2.000227e+00
   19.973011 1.655818e+00 1.997734e+00
   19.978422 1.653756e+00 1.995246e+00
   19.983827 1.651700e+00 1.992765e+00
   19.989224 1.649648e+00 1.990290e+00
   19.994616 1.647602e+00 1.987821e+00
   20.000000 1.645560e+00 1.985358e+00


==> Data/Computation_exp/Cauchy_MSE_q4_K100.dat <==
    xi_dB    mse_opt    mse_eq
    0.000000 1.504602e+03 1.813508e+03
    0.507296 1.340387e+03 1.615747e+03
    0.961484 1.208499e+03 1.456894e+03
    1.372638 1.100245e+03 1.326492e+03
    1.748211 1.009791e+03 1.217524e+03
    2.093875 9.330799e+02 1.125103e+03
    2.414043 8.671994e+02 1.045726e+03
    2.712220 8.100064e+02 9.768110e+02
    2.991234 7.598885e+02 9.164173e+02
    3.253399 7.156090e+02 8.630555e+02
    3.500636 6.762038e+02 8.155648e+02
    3.734552 6.409100e+02 7.730262e+02
    3.956511 6.091160e+02 7.347035e+02
    4.167675 5.803259e+02 6.999993e+02
    4.369047 5.541331e+02 6.684242e+02
    4.561493 5.302015e+02 6.395731e+02
    4.745773 5.082503e+02 6.131082e+02
    4.922550 4.880435e+02 5.887451e+02
    5.092412 4.693812e+02 5.662430e+02
    5.255880 4.520928e+02 5.453966e+02
    5.413418 4.360321e+02 5.260296e+02
    5.565440 4.210727e+02 5.079900e+02
    5.712321 4.071053e+02 4.911459e+02
    5.854396 3.940342e+02 4.753822e+02
    5.991970 3.817760e+02 4.605983e+02
    6.125319 3.702571e+02 4.467055e+02
    6.254696 3.594126e+02 4.336258e+02
    6.380329 3.491849e+02 4.212898e+02
    6.502431 3.395230e+02 4.096357e+02
    6.621193 3.303811e+02 3.986087e+02
    6.736794 3.217184e+02 3.881595e+02
    6.849397 3.134981e+02 3.782437e+02
    6.959154 3.056873e+02 3.688217e+02
    7.066206 2.982560e+02 3.598573e+02
    7.170682 2.911774e+02 3.513182e+02
    7.272704 2.844268e+02 3.431747e+02
    7.372384 2.779820e+02 3.353999e+02
    7.469828 2.718226e+02 3.279695e+02
    7.565133 2.659302e+02 3.208610e+02
    7.658391 2.602878e+02 3.140539e+02
    7.749689 2.548797e+02 3.075295e+02
    7.839107 2.496917e+02 3.012706e+02
    7.926721 2.447106e+02 2.952612e+02
    8.012603 2.399243e+02 2.894867e+02
    8.096819 2.353215e+02 2.839337e+02
    8.179433 2.308920e+02 2.785896e+02
    8.260505 2.266261e+02 2.734429e+02
    8.340091 2.225149e+02 2.684829e+02
    8.418244 2.185502e+02 2.636994e+02
    8.495017 2.147242e+02 2.590834e+02
    8.570455 2.110298e+02 2.546262e+02
    8.644606 2.074604e+02 2.503196e+02
    8.717512 2.040097e+02 2.461563e+02
    8.789214 2.006719e+02 2.421291e+02
    8.859751 1.974415e+02 2.382316e+02
    8.929161 1.943134e+02 2.344575e+02
    8.997479 1.912829e+02 2.308010e+02
    9.064739 1.883454e+02 2.272568e+02
    9.130974 1.854967e+02 2.238198e+02
    9.196213 1.827330e+02 2.204852e+02
    9.260487 1.800503e+02 2.172484e+02
    9.323823 1.774452e+02 2.141053e+02
    9.386249 1.749145e+02 2.110518e+02
    9.447791 1.724549e+02 2.080842e+02
    9.508472 1.700635e+02 2.051988e+02
    9.568317 1.677375e+02 2.023923e+02
    9.627349 1.654742e+02 1.996616e+02
    9.685589 1.632712e+02 1.970035e+02
    9.743059 1.611261e+02 1.944152e+02
    9.799778 1.590366e+02 1.918941e+02
    9.855765 1.570006e+02 1.894375e+02
    9.911040 1.550160e+02 1.870430e+02
    9.965621 1.530810e+02 1.847082e+02
   10.019524 1.511937e+02 1.824310e+02
   10.072766 1.493523e+02 1.802093e+02
   10.125363 1.475553e+02 1.780410e+02
   10.177331 1.458009e+02 1.759243e+02
   10.228685 1.440878e+02 1.738573e+02
   10.279438 1.424145e+02 1.718382e+02
   10.329605 1.407796e+02 1.698656e+02
   10.379199 1.391818e+02 1.679377e+02
   10.428233 1.376198e+02 1.660530e+02
   10.476720 1.360925e+02 1.642102e+02
   10.524671 1.345987e+02 1.624078e+02
   10.572099 1.331374e+02 1.606446e+02
   10.619014 1.317074e+02 1.589192e+02
   10.665428 1.303079e+02 1.572305e+02
   10.711351 1.289377e+02 1.555773e+02
   10.756794 1.275961e+02 1.539585e+02
   10.801766 1.262821e+02 1.523730e+02
   10.846277 1.249949e+02 1.508199e+02
   10.890337 1.237336e+02 1.492981e+02
   10.933954 1.224976e+02 1.478066e+02
   10.977137 1.212860e+02 1.463447e+02
   11.019895 1.200981e+02 1.449114e+02
   11.062237 1.189332e+02 1.435059e+02
   11.104169 1.177908e+02 1.421275e+02
   11.145701 1.166701e+02 1.407752e+02
   11.186839 1.155705e+02 1.394484e+02
   11.227591 1.144914e+02 1.381464e+02
   11.267964 1.134323e+02 1.368685e+02
   11.307965 1.123926e+02 1.356140e+02
   11.347602 1.113718e+02 1.343823e+02
   11.386880 1.103693e+02 1.331727e+02
   11.425805 1.093848e+02 1.319848e+02
   11.464385 1.084176e+02 1.308178e+02
   11.502625 1.074674e+02 1.296713e+02
   11.540532 1.065337e+02 1.285447e+02
   11.578110 1.056161e+02 1.274375e+02
   11.615367 1.047142e+02 1.263492e+02
   11.652306 1.038275e+02 1.252794e+02
   11.688933 1.029558e+02 1.242275e+02
   11.725255 1.020985e+02 1.231931e+02
   11.761275 1.012554e+02 1.221758e+02
   11.796999 1.004261e+02 1.211752e+02
   11.832431 9.961028e+01 1.201908e+02
   11.867577 9.880761e+01 1.192223e+02
   11.902440 9.801776e+01 1.182693e+02
   11.937026 9.724045e+01 1.173314e+02
   11.971339 9.647536e+01 1.164082e+02
   12.005382 9.572222e+01 1.154995e+02
   12.039161 9.498074e+01 1.146048e+02
   12.072679 9.425067e+01 1.137239e+02
   12.105941 9.353172e+01 1.128564e+02
   12.138949 9.282367e+01 1.120021e+02
   12.171709 9.212625e+01 1.111605e+02
   12.204223 9.143923e+01 1.103316e+02
   12.236496 9.076239e+01 1.095149e+02
   12.268531 9.009549e+01 1.087102e+02
   12.300331 8.943831e+01 1.079173e+02
   12.331900 8.879066e+01 1.071358e+02
   12.363241 8.815231e+01 1.063656e+02
   12.394357 8.752308e+01 1.056063e+02
   12.425253 8.690277e+01 1.048579e+02
   12.455930 8.629118e+01 1.041199e+02
   12.486391 8.568815e+01 1.033923e+02
   12.516641 8.509348e+01 1.026748e+02
   12.546681 8.450701e+01 1.019671e+02
   12.576515 8.392857e+01 1.012692e+02
   12.606146 8.335799e+01 1.005807e+02
   12.635576 8.279512e+01 9.990153e+01
   12.664807 8.223979e+01 9.923147e+01
   12.693843 8.169187e+01 9.857034e+01
   12.722687 8.115120e+01 9.791796e+01
   12.751340 8.061764e+01 9.727416e+01
   12.779805 8.009104e+01 9.663877e+01
   12.808085 7.957129e+01 9.601162e+01
   12.836182 7.905823e+01 9.539256e+01
   12.864098 7.855175e+01 9.478144e+01
   12.891836 7.805171e+01 9.417809e+01
   12.919398 7.755800e+01 9.358238e+01
   12.946786 7.707050e+01 9.299415e+01
   12.974003 7.658909e+01 9.241327e+01
   13.001050 7.611365e+01 9.183961e+01
   13.027929 7.564408e+01 9.127302e+01
   13.054644 7.518027e+01 9.071338e+01
   13.081195 7.472211e+01 9.016056e+01
   13.107584 7.426950e+01 8.961443e+01
   13.133815 7.382233e+01 8.907488e+01
   13.159887 7.338053e+01 8.854179e+01
   13.185804 7.294397e+01 8.801504e+01
   13.211568 7.251259e+01 8.749453e+01
   13.237179 7.208627e+01 8.698013e+01
   13.262641 7.166494e+01 8.647174e+01
   13.287954 7.124850e+01 8.596927e+01
   13.313120 7.083687e+01 8.547260e+01
   13.338141 7.042998e+01 8.498163e+01
   13.363019 7.002773e+01 8.449627e+01
   13.387755 6.963005e+01 8.401643e+01
   13.412351 6.923686e+01 8.354200e+01
   13.436809 6.884808e+01 8.307290e+01
   13.461130 6.846365e+01 8.260904e+01
   13.485315 6.808349e+01 8.215033e+01
   13.509366 6.770752e+01 8.169668e+01
   13.533285 6.733568e+01 8.124802e+01
   13.557073 6.696791e+01 8.080426e+01
   13.580731 6.660413e+01 8.036532e+01
   13.604261 6.624428e+01 7.993113e+01
   13.627664 6.588830e+01 7.950160e+01
   13.650942 6.553612e+01 7.907666e+01
   13.674096 6.518769e+01 7.865623e+01
   13.697127 6.484295e+01 7.824026e+01
   13.720036 6.450183e+01 7.782866e+01
   13.742825 6.416428e+01 7.742137e+01
   13.765496 6.383024e+01 7.701832e+01
   13.788048 6.349967e+01 7.661945e+01
   13.810484 6.317250e+01 7.622468e+01
   13.832805 6.284869e+01 7.583396e+01
   13.855011 6.252817e+01 7.544723e+01
   13.877105 6.221091e+01 7.506442e+01
   13.899087 6.189686e+01 7.468548e+01
   13.920958 6.158596e+01 7.431034e+01
   13.942719 6.127816e+01 7.393895e+01
   13.964372 6.097343e+01 7.357126e+01
   13.985918 6.067171e+01 7.320720e+01
   14.007357 6.037297e+01 7.284673e+01
   14.028691 6.007715e+01 7.248979e+01
   14.049920 5.978421e+01 7.213633e+01
   14.071047 5.949412e+01 7.178631e+01
   14.092071 5.920683e+01 7.143966e+01
   14.112994 5.892230e+01 7.109634e+01
   14.133816 5.864050e+01 7.075631e+01
   14.154539 5.836137e+01 7.041952e+01
   14.175164 5.808489e+01 7.008591e+01
   14.195691 5.781102e+01 6.975546e+01
   14.216122 5.753972e+01 6.942810e+01
   14.236457 5.727095e+01 6.910380e+01
   14.256697 5.700468e+01 6.878252e+01
   14.276843 5.674087e+01 6.846421e+01
   14.296896 5.647950e+01 6.814883e+01
   14.316857 5.622052e+01 6.783635e+01
   14.336727 5.596391e+01 6.752671e+01
   14.356507 5.570963e+01 6.721989e+01
   14.376196 5.545765e+01 6.691585e+01
   14.395797 5.520793e+01 6.661455e+01
   14.415310 5.496046e+01 6.631594e+01
   14.434735 5.471520e+01 6.602000e+01
   14.454074 5.447211e+01 6.572669e+01
   14.473327 5.423118e+01 6.543598e+01
   14.492495 5.399236e+01 6.514782e+01
   14.511579 5.375564e+01 6.486219e+01
   14.530580 5.352099e+01 6.457906e+01
   14.549497 5.328838e+01 6.429839e+01
   14.568333 5.305778e+01 6.402014e+01
   14.587087 5.282916e+01 6.374429e+01
   14.605761 5.260251e+01 6.347081e+01
   14.624355 5.237780e+01 6.319967e+01
   14.642869 5.215499e+01 6.293083e+01
   14.661305 5.193408e+01 6.266427e+01
   14.679663 5.171503e+01 6.239996e+01
   14.697944 5.149781e+01 6.213787e+01
   14.716148 5.128242e+01 6.187797e+01
   14.734276 5.106882e+01 6.162024e+01
   14.752329 5.085699e+01 6.136465e+01
   14.770307 5.064691e+01 6.111116e+01
   14.788210 5.043856e+01 6.085976e+01
   14.806041 5.023192e+01 6.061042e+01
   14.823798 5.002696e+01 6.036312e+01
   14.841483 4.982367e+01 6.011783e+01
   14.859097 4.962202e+01 5.987452e+01
   14.876639 4.942200e+01 5.963317e+01
   14.894111 4.922359e+01 5.939376e+01
   14.911512 4.902676e+01 5.915627e+01
   14.928845 4.883150e+01 5.892067e+01
   14.946108 4.863779e+01 5.868693e+01
   14.963303 4.844561e+01 5.845504e+01
   14.980430 4.825494e+01 5.822498e+01
   14.997490 4.806577e+01 5.799673e+01
   15.014483 4.787807e+01 5.777025e+01
   15.031410 4.769184e+01 5.754554e+01
   15.048271 4.750705e+01 5.732257e+01
   15.065067 4.732368e+01 5.710131e+01
   15.081799 4.714173e+01 5.688177e+01
   15.098466 4.696116e+01 5.666390e+01
   15.115069 4.678198e+01 5.644769e+01
   15.131609 4.660416e+01 5.623313e+01
   15.148086 4.642768e+01 5.602019e+01
   15.164502 4.625254e+01 5.580886e+01
   15.180855 4.607871e+01 5.559912e+01
   15.197147 4.590619e+01 5.539095e+01
   15.213378 4.573495e+01 5.518433e+01
   15.229548 4.556498e+01 5.497925e+01
   15.245659 4.539628e+01 5.477569e+01
   15.261710 4.522882e+01 5.457363e+01
   15.277702 4.506258e+01 5.437305e+01
   15.293635 4.489757e+01 5.417394e+01
   15.309510 4.473376e+01 5.397629e+01
   15.325328 4.457114e+01 5.378007e+01
   15.341087 4.440970e+01 5.358527e+01
   15.356790 4.424942e+01 5.339188e+01
   15.372437 4.409030e+01 5.319988e+01
   15.388027 4.393232e+01 5.300926e+01
   15.403561 4.377546e+01 5.282000e+01
   15.419040 4.361973e+01 5.263208e+01
   15.434464 4.346509e+01 5.244550e+01
   15.449833 4.331155e+01 5.226023e+01
   15.465149 4.315909e+01 5.207627e+01
   15.480410 4.300770e+01 5.189360e+01
   15.495618 4.285736e+01 5.171221e+01
   15.510773 4.270808e+01 5.153208e+01
   15.525875 4.255983e+01 5.135320e+01
   15.540925 4.241261e+01 5.117555e+01
   15.555923 4.226640e+01 5.099914e+01
   15.570869 4.212119e+01 5.082393e+01
   15.585764 4.197698e+01 5.064993e+01
   15.600608 4.183376e+01 5.047711e+01
   15.615402 4.169151e+01 5.030547e+01
   15.630145 4.155022e+01 5.013499e+01
   15.644839 4.140989e+01 4.996566e+01
   15.659482 4.127050e+01 4.979747e+01
   15.674077 4.113204e+01 4.963041e+01
   15.688623 4.099452e+01 4.946447e+01
   15.703120 4.085790e+01 4.929963e+01
   15.717569 4.072220e+01 4.913589e+01
   15.731970 4.058740e+01 4.897323e+01
   15.746324 4.045348e+01 4.881165e+01
   15.760630 4.032045e+01 4.865113e+01
   15.774889 4.018828e+01 4.849166e+01
   15.789102 4.005698e+01 4.833323e+01
   15.803268 3.992654e+01 4.817584e+01
   15.817388 3.979694e+01 4.801947e+01
   15.831463 3.966819e+01 4.786410e+01
   15.845492 3.954026e+01 4.770974e+01
   15.859475 3.941315e+01 4.755638e+01
   15.873414 3.928686e+01 4.740399e+01
   15.887308 3.916138e+01 4.725258e+01
   15.901158 3.903669e+01 4.710213e+01
   15.914964 3.891280e+01 4.695264e+01
   15.928727 3.878969e+01 4.680410e+01
   15.942445 3.866735e+01 4.665649e+01
   15.956121 3.854579e+01 4.650981e+01
   15.969754 3.842499e+01 4.636405e+01
   15.983343 3.830494e+01 4.621920e+01
   15.996891 3.818564e+01 4.607525e+01
   16.010396 3.806708e+01 4.593219e+01
   16.023860 3.794926e+01 4.579002e+01
   16.037282 3.783216e+01 4.564873e+01
   16.050663 3.771578e+01 4.550831e+01
   16.064002 3.760012e+01 4.536875e+01
   16.077301 3.748516e+01 4.523004e+01
   16.090559 3.737090e+01 4.509218e+01
   16.103776 3.725734e+01 4.495515e+01
   16.116954 3.714447e+01 4.481896e+01
   16.130092 3.703228e+01 4.468359e+01
   16.143190 3.692076e+01 4.454903e+01
   16.156249 3.680992e+01 4.441528e+01
   16.169268 3.669973e+01 4.428234e+01
   16.182249 3.659021e+01 4.415018e+01
   16.195191 3.648134e+01 4.401881e+01
   16.208094 3.637311e+01 4.388823e+01
   16.220960 3.626552e+01 4.375841e+01
   16.233787 3.615857e+01 4.362936e+01
   16.246576 3.605225e+01 4.350107e+01
   16.259328 3.594655e+01 4.337353e+01
   16.272043 3.584146e+01 4.324674e+01
   16.284721 3.573700e+01 4.312068e+01
   16.297361 3.563313e+01 4.299536e+01
   16.309965 3.552987e+01 4.287077e+01
   16.322533 3.542721e+01 4.274689e+01
   16.335064 3.532514e+01 4.262373e+01
   16.347559 3.522365e+01 4.250128e+01
   16.360018 3.512275e+01 4.237952e+01
   16.372442 3.502242e+01 4.225847e+01
   16.384830 3.492266e+01 4.213810e+01
   16.397183 3.482347e+01 4.201842e+01
   16.409501 3.472485e+01 4.189941e+01
   16.421784 3.462678e+01 4.178108e+01
   16.434033 3.452926e+01 4.166341e+01
   16.446247 3.443229e+01 4.154641e+01
   16.458426 3.433586e+01 4.143006e+01
   16.470572 3.423997e+01 4.131436e+01
   16.482684 3.414462e+01 4.119930e+01
   16.494762 3.404979e+01 4.108488e+01
   16.506807 3.395549e+01 4.097110e+01
   16.518818 3.386171e+01 4.085795e+01
   16.530796 3.376845e+01 4.074542e+01
   16.542742 3.367570e+01 4.063350e+01
   16.554654 3.358346e+01 4.052220e+01
   16.566534 3.349172e+01 4.041151e+01
   16.578381 3.340048e+01 4.030142e+01
   16.590197 3.330974e+01 4.019193e+01
   16.601980 3.321949e+01 4.008303e+01
   16.613731 3.312973e+01 3.997472e+01
   16.625451 3.304045e+01 3.986700e+01
   16.637139 3.295165e+01 3.975985e+01
   16.648796 3.286333e+01 3.965328e+01
   16.660421 3.277548e+01 3.954728e+01
   16.672016 3.268809e+01 3.944184e+01
   16.683579 3.260117e+01 3.933696e+01
   16.695112 3.251472e+01 3.923264e+01
   16.706614 3.242872e+01 3.912888e+01
   16.718086 3.234317e+01 3.902566e+01
   16.729528 3.225808e+01 3.892298e+01
   16.740940 3.217343e+01 3.882084e+01
   16.752322 3.208922e+01 3.871924e+01
   16.763674 3.200545e+01 3.861816e+01
   16.774996 3.192212e+01 3.851762e+01
   16.786289 3.183923e+01 3.841759e+01
   16.797553 3.175676e+01 3.831808e+01
   16.808787 3.167472e+01 3.821909e+01
   16.819993 3.159310e+01 3.812061e+01
   16.831169 3.151190e+01 3.802263e+01
   16.842318 3.143112e+01 3.792516e+01
   16.853437 3.135075e+01 3.782818e+01
   16.864528 3.127079e+01 3.773170e+01
   16.875591 3.119123e+01 3.763571e+01
   16.886626 3.111208e+01 3.754021e+01
   16.897632 3.103333e+01 3.744519e+01
   16.908611 3.095498e+01 3.735065e+01
   16.919563 3.087703e+01 3.725659e+01
   16.930486 3.079946e+01 3.716300e+01
   16.941383 3.072228e+01 3.706987e+01
   16.952252 3.064549e+01 3.697722e+01
   16.963094 3.056909e+01 3.688502e+01
   16.973908 3.049306e+01 3.679329e+01
   16.984697 3.041741e+01 3.670201e+01
   16.995458 3.034213e+01 3.661118e+01
   17.006193 3.026723e+01 3.652080e+01
   17.016901 3.019269e+01 3.643086e+01
   17.027583 3.011852e+01 3.634137e+01
   17.038238 3.004472e+01 3.625231e+01
   17.048868 2.997127e+01 3.616370e+01
   17.059472 2.989819e+01 3.607551e+01
   17.070049 2.982546e+01 3.598775e+01
   17.080602 2.975308e+01 3.590042e+01
   17.091128 2.968105e+01 3.581351e+01
   17.101629 2.960937e+01 3.572702e+01
   17.112105 2.953804e+01 3.564095e+01
   17.122556 2.946705e+01 3.555529e+01
   17.132981 2.939639e+01 3.547004e+01
   17.143382 2.932608e+01 3.538520e+01
   17.153757 2.925610e+01 3.530076e+01
   17.164108 2.918646e+01 3.521673e+01
   17.174434 2.911715e+01 3.513309e+01
   17.184736 2.904816e+01 3.504986e+01
   17.195014 2.897950e+01 3.496701e+01
   17.205267 2.891117e+01 3.488456e+01
   17.215496 2.884315e+01 3.480249e+01
   17.225701 2.877546e+01 3.472081e+01
   17.235882 2.870808e+01 3.463951e+01
   17.246039 2.864102e+01 3.455859e+01
   17.256173 2.857427e+01 3.447805e+01
   17.266283 2.850783e+01 3.439789e+01
   17.276369 2.844170e+01 3.431809e+01
   17.286432 2.837587e+01 3.423867e+01
   17.296472 2.831035e+01 3.415961e+01
   17.306489 2.824513e+01 3.408091e+01
   17.316483 2.818021e+01 3.400258e+01
   17.326453 2.811559e+01 3.392461e+01
   17.336401 2.805126e+01 3.384699e+01
   17.346326 2.798723e+01 3.376973e+01
   17.356229 2.792349e+01 3.369282e+01
   17.366109 2.786004e+01 3.361626e+01
   17.375966 2.779688e+01 3.354004e+01
   17.385802 2.773400e+01 3.346417e+01
   17.395615 2.767141e+01 3.338865e+01
   17.405405 2.760909e+01 3.331346e+01
   17.415174 2.754706e+01 3.323861e+01
   17.424921 2.748531e+01 3.316410e+01
   17.434646 2.742383e+01 3.308992e+01
   17.444350 2.736263e+01 3.301607e+01
   17.454031 2.730170e+01 3.294255e+01
   17.463692 2.724104e+01 3.286936e+01
   17.473330 2.718065e+01 3.279649e+01
   17.482948 2.712052e+01 3.272394e+01
   17.492544 2.706066e+01 3.265172e+01
   17.502119 2.700107e+01 3.257981e+01
   17.511673 2.694174e+01 3.250822e+01
   17.521206 2.688266e+01 3.243694e+01
   17.530718 2.682385e+01 3.236598e+01
   17.540209 2.676529e+01 3.229532e+01
   17.549680 2.670699e+01 3.222497e+01
   17.559130 2.664894e+01 3.215493e+01
   17.568559 2.659114e+01 3.208519e+01
   17.577969 2.653360e+01 3.201575e+01
   17.587357 2.647630e+01 3.194662e+01
   17.596726 2.641925e+01 3.187778e+01
   17.606074 2.636244e+01 3.180924e+01
   17.615402 2.630588e+01 3.174099e+01
   17.624710 2.624956e+01 3.167303e+01
   17.633999 2.619348e+01 3.160536e+01
   17.643267 2.613764e+01 3.153799e+01
   17.652516 2.608204e+01 3.147090e+01
   17.661745 2.602667e+01 3.140409e+01
   17.670955 2.597154e+01 3.133757e+01
   17.680145 2.591664e+01 3.127132e+01
   17.689315 2.586197e+01 3.120536e+01
   17.698467 2.580753e+01 3.113968e+01
   17.707599 2.575333e+01 3.107427e+01
   17.716712 2.569934e+01 3.100913e+01
   17.725805 2.564559e+01 3.094427e+01
   17.734880 2.559206e+01 3.087968e+01
   17.743936 2.553875e+01 3.081536e+01
   17.752973 2.548566e+01 3.075130e+01
   17.761992 2.543280e+01 3.068751e+01
   17.770991 2.538015e+01 3.062399e+01
   17.779972 2.532772e+01 3.056073e+01
   17.788935 2.527551e+01 3.049773e+01
   17.797879 2.522351e+01 3.043498e+01
   17.806804 2.517172e+01 3.037250e+01
   17.815712 2.512015e+01 3.031027e+01
   17.824601 2.506879e+01 3.024829e+01
   17.833472 2.501763e+01 3.018657e+01
   17.842324 2.496669e+01 3.012510e+01
   17.851159 2.491595e+01 3.006388e+01
   17.859976 2.486542e+01 3.000291e+01
   17.868775 2.481509e+01 2.994219e+01
   17.877556 2.476497e+01 2.988171e+01
   17.886320 2.471505e+01 2.982147e+01
   17.895066 2.466533e+01 2.976148e+01
   17.903794 2.461581e+01 2.970172e+01
   17.912505 2.456648e+01 2.964221e+01
   17.921198 2.451736e+01 2.958294e+01
   17.929874 2.446843e+01 2.952390e+01
   17.938533 2.441969e+01 2.946509e+01
   17.947174 2.437115e+01 2.940652e+01
   17.955799 2.432281e+01 2.934819e+01
   17.964406 2.427465e+01 2.929008e+01
   17.972996 2.422668e+01 2.923220e+01
   17.981569 2.417891e+01 2.917456e+01
   17.990126 2.413132e+01 2.911713e+01
   17.998665 2.408392e+01 2.905994e+01
   18.007188 2.403670e+01 2.900297e+01
   18.015694 2.398967e+01 2.894622e+01
   18.024183 2.394282e+01 2.888969e+01
   18.032656 2.389615e+01 2.883338e+01
   18.041113 2.384967e+01 2.877730e+01
   18.049553 2.380337e+01 2.872143e+01
   18.057976 2.375724e+01 2.866577e+01
   18.066384 2.371130e+01 2.861034e+01
   18.074775 2.366553e+01 2.855511e+01
   18.083149 2.361994e+01 2.850010e+01
   18.091508 2.357452e+01 2.844530e+01
   18.099851 2.352928e+01 2.839071e+01
   18.108177 2.348421e+01 2.833633e+01
   18.116488 2.343932e+01 2.828216e+01
   18.124783 2.339459e+01 2.822819e+01
   18.133062 2.335004e+01 2.817443e+01
   18.141325 2.330565e+01 2.812088e+01
   18.149573 2.326144e+01 2.806752e+01
   18.157805 2.321739e+01 2.801437e+01
   18.166021 2.317350e+01 2.796142e+01
   18.174222 2.312979e+01 2.790867e+01
   18.182408 2.308623e+01 2.785612e+01
   18.190578 2.304284e+01 2.780377e+01
   18.198732 2.299962e+01 2.775161e+01
   18.206872 2.295655e+01 2.769965e+01
   18.214996 2.291365e+01 2.764788e+01
   18.223105 2.287091e+01 2.759631e+01
   18.231199 2.282832e+01 2.754493e+01
   18.239278 2.278590e+01 2.749374e+01
   18.247341 2.274363e+01 2.744273e+01
   18.255390 2.270152e+01 2.739192e+01
   18.263424 2.265956e+01 2.734130e+01
   18.271444 2.261776e+01 2.729086e+01
   18.279448 2.257611e+01 2.724061e+01
   18.287438 2.253462e+01 2.719054e+01
   18.295413 2.249328e+01 2.714065e+01
   18.303373 2.245209e+01 2.709095e+01
   18.311319 2.241105e+01 2.704143e+01
   18.319250 2.237016e+01 2.699210e+01
   18.327167 2.232941e+01 2.694294e+01
   18.335069 2.228882e+01 2.689396e+01
   18.342957 2.224838e+01 2.684515e+01
   18.350831 2.220808e+01 2.679653e+01
   18.358691 2.216792e+01 2.674808e+01
   18.366536 2.212791e+01 2.669980e+01
   18.374367 2.208805e+01 2.665170e+01
   18.382184 2.204833e+01 2.660377e+01
   18.389987 2.200875e+01 2.655602e+01
   18.397776 2.196931e+01 2.650843e+01
   18.405552 2.193002e+01 2.646102e+01
   18.413313 2.189086e+01 2.641377e+01
   18.421060 2.185185e+01 2.636670e+01
   18.428794 2.181297e+01 2.631979e+01
   18.436513 2.177423e+01 2.627304e+01
   18.444220 2.173563e+01 2.622647e+01
   18.451912 2.169716e+01 2.618005e+01
   18.459591 2.165883e+01 2.613381e+01
   18.467256 2.162064e+01 2.608772e+01
   18.474908 2.158258e+01 2.604180e+01
   18.482546 2.154466e+01 2.599604e+01
   18.490171 2.150686e+01 2.595044e+01
   18.497783 2.146920e+01 2.590499e+01
   18.505381 2.143167e+01 2.585971e+01
   18.512966 2.139428e+01 2.581459e+01
   18.520538 2.135701e+01 2.576962e+01
   18.528097 2.131987e+01 2.572481e+01
   18.535642 2.128286e+01 2.568016e+01
   18.543174 2.124598e+01 2.563565e+01
   18.550694 2.120923e+01 2.559131e+01
   18.558200 2.117260e+01 2.554711e+01
   18.565693 2.113610e+01 2.550307e+01
   18.573174 2.109973e+01 2.545918e+01
   18.580642 2.106348e+01 2.541545e+01
   18.588096 2.102736e+01 2.537186e+01
   18.595538 2.099136e+01 2.532842e+01
   18.602968 2.095548e+01 2.528513e+01
   18.610384 2.091972e+01 2.524198e+01
   18.617788 2.088409e+01 2.519899e+01
   18.625180 2.084858e+01 2.515614e+01
   18.632558 2.081318e+01 2.511343e+01
   18.639925 2.077791e+01 2.507087e+01
   18.647279 2.074276e+01 2.502846e+01
   18.654620 2.070772e+01 2.498619e+01
   18.661949 2.067281e+01 2.494406e+01
   18.669266 2.063801e+01 2.490207e+01
   18.676570 2.060333e+01 2.486022e+01
   18.683862 2.056876e+01 2.481852e+01
   18.691142 2.053432e+01 2.477695e+01
   18.698409 2.049998e+01 2.473552e+01
   18.705665 2.046576e+01 2.469423e+01
   18.712908 2.043166e+01 2.465308e+01
   18.720140 2.039767e+01 2.461207e+01
   18.727359 2.036379e+01 2.457119e+01
   18.734566 2.033002e+01 2.453044e+01
   18.741762 2.029637e+01 2.448984e+01
   18.748945 2.026282e+01 2.444936e+01
   18.756117 2.022939e+01 2.440902e+01
   18.763277 2.019607e+01 2.436881e+01
   18.770425 2.016285e+01 2.432874e+01
   18.777561 2.012975e+01 2.428879e+01
   18.784686 2.009675e+01 2.424898e+01
   18.791799 2.006387e+01 2.420930e+01
   18.798900 2.003109e+01 2.416975e+01
   18.805990 1.999841e+01 2.413032e+01
   18.813068 1.996585e+01 2.409103e+01
   18.820135 1.993339e+01 2.405186e+01
   18.827190 1.990103e+01 2.401282e+01
   18.834233 1.986878e+01 2.397391e+01
   18.841266 1.983663e+01 2.393512e+01
   18.848287 1.980459e+01 2.389646e+01
   18.855296 1.977265e+01 2.385792e+01
   18.862295 1.974082e+01 2.381950e+01
   18.869282 1.970908e+01 2.378121e+01
   18.876257 1.967745e+01 2.374305e+01
   18.883222 1.964592e+01 2.370500e+01
   18.890176 1.961449e+01 2.366708e+01
   18.897118 1.958316e+01 2.362928e+01
   18.904049 1.955193e+01 2.359159e+01
   18.910970 1.952080e+01 2.355403e+01
   18.917879 1.948977e+01 2.351659e+01
   18.924777 1.945884e+01 2.347927e+01
   18.931664 1.942800e+01 2.344206e+01
   18.938541 1.939727e+01 2.340497e+01
   18.945406 1.936663e+01 2.336800e+01
   18.952261 1.933609e+01 2.333115e+01
   18.959105 1.930564e+01 2.329441e+01
   18.965938 1.927529e+01 2.325779e+01
   18.972761 1.924503e+01 2.322128e+01
   18.979572 1.921487e+01 2.318489e+01
   18.986373 1.918480e+01 2.314861e+01
   18.993164 1.915483e+01 2.311245e+01
   18.999943 1.912495e+01 2.307639e+01
   19.006713 1.909517e+01 2.304045e+01
   19.013471 1.906547e+01 2.300463e+01
   19.020220 1.903587e+01 2.296891e+01
   19.026957 1.900636e+01 2.293330e+01
   19.033685 1.897694e+01 2.289781e+01
   19.040402 1.894762e+01 2.286242e+01
   19.047108 1.891838e+01 2.282714e+01
   19.053804 1.888923e+01 2.279197e+01
   19.060490 1.886018e+01 2.275691e+01
   19.067166 1.883121e+01 2.272196e+01
   19.073831 1.880233e+01 2.268711e+01
   19.080486 1.877354e+01 2.265237e+01
   19.087131 1.874484e+01 2.261774e+01
   19.093766 1.871622e+01 2.258322e+01
   19.100391 1.868769e+01 2.254879e+01
   19.107005 1.865925e+01 2.251448e+01
   19.113610 1.863090e+01 2.248026e+01
   19.120204 1.860263e+01 2.244616e+01
   19.126789 1.857445e+01 2.241215e+01
   19.133363 1.854635e+01 2.237825e+01
   19.139928 1.851834e+01 2.234445e+01
   19.146483 1.849041e+01 2.231075e+01
   19.153027 1.846257e+01 2.227715e+01
   19.159562 1.843481e+01 2.224366e+01
   19.166087 1.840713e+01 2.221026e+01
   19.172603 1.837954e+01 2.217697e+01
   19.179108 1.835203e+01 2.214377e+01
   19.185604 1.832460e+01 2.211068e+01
   19.192090 1.829725e+01 2.207768e+01
   19.198567 1.826998e+01 2.204478e+01
   19.205034 1.824280e+01 2.201198e+01
   19.211491 1.821570e+01 2.197927e+01
   19.217939 1.818867e+01 2.194667e+01
   19.224377 1.816173e+01 2.191416e+01
   19.230805 1.813487e+01 2.188174e+01
   19.237224 1.810808e+01 2.184943e+01
   19.243634 1.808138e+01 2.181720e+01
   19.250034 1.805475e+01 2.178508e+01
   19.256425 1.802820e+01 2.175304e+01
   19.262806 1.800173e+01 2.172110e+01
   19.269178 1.797534e+01 2.168926e+01
   19.275541 1.794902e+01 2.165751e+01
   19.281894 1.792279e+01 2.162585e+01
   19.288238 1.789662e+01 2.159428e+01
   19.294573 1.787054e+01 2.156280e+01
   19.300898 1.784453e+01 2.153142e+01
   19.307215 1.781859e+01 2.150013e+01
   19.313522 1.779274e+01 2.146893e+01
   19.319820 1.776695e+01 2.143782e+01
   19.326109 1.774124e+01 2.140679e+01
   19.332389 1.771561e+01 2.137586e+01
   19.338660 1.769005e+01 2.134502e+01
   19.344921 1.766456e+01 2.131427e+01
   19.351174 1.763915e+01 2.128360e+01
   19.357418 1.761381e+01 2.125303e+01
   19.363652 1.758854e+01 2.122254e+01
   19.369878 1.756334e+01 2.119214e+01
   19.376095 1.753822e+01 2.116182e+01
   19.382303 1.751317e+01 2.113159e+01
   19.388502 1.748819e+01 2.110145e+01
   19.394693 1.746328e+01 2.107140e+01
   19.400874 1.743844e+01 2.104143e+01
   19.407047 1.741367e+01 2.101154e+01
   19.413211 1.738897e+01 2.098174e+01
   19.419366 1.736435e+01 2.095203e+01
   19.425513 1.733979e+01 2.092239e+01
   19.431650 1.731530e+01 2.089284e+01
   19.437780 1.729088e+01 2.086338e+01
   19.443900 1.726653e+01 2.083400e+01
   19.450012 1.724225e+01 2.080470e+01
   19.456115 1.721803e+01 2.077548e+01
   19.462210 1.719389e+01 2.074635e+01
   19.468296 1.716981e+01 2.071729e+01
   19.474374 1.714580e+01 2.068832e+01
   19.480443 1.712185e+01 2.065943e+01
   19.486504 1.709797e+01 2.063062e+01
   19.492556 1.707416e+01 2.060189e+01
   19.498600 1.705042e+01 2.057324e+01
   19.504636 1.702674e+01 2.054467e+01
   19.510663 1.700313e+01 2.051618e+01
   19.516681 1.697958e+01 2.048776e+01
   19.522692 1.695610e+01 2.045943e+01
   19.528694 1.693268e+01 2.043117e+01
   19.534688 1.690933e+01 2.040299e+01
   19.540673 1.688604e+01 2.037489e+01
   19.546651 1.686281e+01 2.034687e+01
   19.552620 1.683965e+01 2.031893e+01
   19.558581 1.681656e+01 2.029106e+01
   19.564533 1.679352e+01 2.026326e+01
   19.570478 1.677055e+01 2.023555e+01
   19.576414 1.674764e+01 2.020790e+01
   19.582343 1.672480e+01 2.018034e+01
   19.588263 1.670201e+01 2.015285e+01
   19.594175 1.667929e+01 2.012543e+01
   19.600080 1.665663e+01 2.009809e+01
   19.605976 1.663403e+01 2.007082e+01
   19.611864 1.661150e+01 2.004363e+01
   19.617744 1.658902e+01 2.001651e+01
   19.623616 1.656661e+01 1.998946e+01
   19.629481 1.654425e+01 1.996249e+01
   19.635337 1.652196e+01 1.993559e+01
   19.641186 1.649972e+01 1.990876e+01
   19.647026 1.647755e+01 1.988200e+01
   19.652859 1.645543e+01 1.985532e+01
   19.658684 1.643338e+01 1.982871e+01
   19.664501 1.641138e+01 1.980216e+01
   19.670311 1.638944e+01 1.977569e+01
   19.676112 1.636756e+01 1.974929e+01
   19.681906 1.634574e+01 1.972296e+01
   19.687692 1.632398e+01 1.969670e+01
   19.693471 1.630227e+01 1.967051e+01
   19.699242 1.628062e+01 1.964439e+01
   19.705005 1.625903e+01 1.961834e+01
   19.710760 1.623750e+01 1.959236e+01
   19.716508 1.621602e+01 1.956645e+01
   19.722249 1.619461e+01 1.954060e+01
   19.727981 1.617324e+01 1.951483e+01
   19.733706 1.615194e+01 1.948912e+01
   19.739424 1.613069e+01 1.946348e+01
   19.745134 1.610949e+01 1.943790e+01
   19.750837 1.608835e+01 1.941240e+01
   19.756532 1.606727e+01 1.938696e+01
   19.762220 1.604624e+01 1.936158e+01
   19.767900 1.602527e+01 1.933628e+01
   19.773573 1.600435e+01 1.931104e+01
   19.779238 1.598348e+01 1.928586e+01
   19.784896 1.596267e+01 1.926075e+01
   19.790547 1.594192e+01 1.923571e+01
   19.796190 1.592122e+01 1.921073e+01
   19.801826 1.590057e+01 1.918581e+01
   19.807455 1.587997e+01 1.916096e+01
   19.813076 1.585943e+01 1.913618e+01
   19.818690 1.583894e+01 1.911146e+01
   19.824297 1.581851e+01 1.908680e+01
   19.829897 1.579813e+01 1.906221e+01
   19.835490 1.577780e+01 1.903768e+01
   19.841075 1.575752e+01 1.901321e+01
   19.846653 1.573729e+01 1.898880e+01
   19.852224 1.571712e+01 1.896446e+01
   19.857788 1.569700e+01 1.894018e+01
   19.863344 1.567692e+01 1.891596e+01
   19.868894 1.565690e+01 1.889181e+01
   19.874436 1.563694e+01 1.886771e+01
   19.879972 1.561702e+01 1.884368e+01
   19.885500 1.559715e+01 1.881971e+01
   19.891022 1.557733e+01 1.879580e+01
   19.896536 1.555757e+01 1.877195e+01
   19.902043 1.553785e+01 1.874816e+01
   19.907544 1.551819e+01 1.872443e+01
   19.913037 1.549857e+01 1.870076e+01
   19.918524 1.547900e+01 1.867715e+01
   19.924003 1.545948e+01 1.865360e+01
   19.929476 1.544002e+01 1.863011e+01
   19.934942 1.542060e+01 1.860667e+01
   19.940401 1.540123e+01 1.858330e+01
   19.945853 1.538190e+01 1.855999e+01
   19.951298 1.536263e+01 1.853673e+01
   19.956736 1.534340e+01 1.851353e+01
   19.962168 1.532423e+01 1.849039e+01
   19.967593 1.530510e+01 1.846731e+01
   19.973011 1.528602e+01 1.844429e+01
   19.978422 1.526698e+01 1.842132e+01
   19.983827 1.524799e+01 1.839841e+01
   19.989224 1.522905e+01 1.837556e+01
   19.994616 1.521016e+01 1.835276e+01
   20.000000 1.519132e+01 1.833002e+01


==> Data/Computation_exp/Cauchy_MSE_q8_K10.dat <==
    xi_dB    mse_opt    mse_eq
    0.000000 2.438732e+03 3.152620e+03
    0.507296 2.188874e+03 2.833915e+03
    0.961484 1.985544e+03 2.573745e+03
    1.372638 1.816850e+03 2.357359e+03
    1.748211 1.674635e+03 2.174573e+03
    2.093875 1.553113e+03 2.018129e+03
    2.414043 1.448069e+03 1.882719e+03
    2.712220 1.356362e+03 1.764367e+03
    2.991234 1.275599e+03 1.660042e+03
    3.253399 1.203927e+03 1.567388e+03
    3.500636 1.139892e+03 1.484550e+03
    3.734552 1.082332e+03 1.410045e+03
    3.956511 1.030309e+03 1.342673e+03
    4.167675 9.830610e+02 1.281458e+03
    4.369047 9.399568e+02 1.225589e+03
    4.561493 9.004734e+02 1.174395e+03
    4.745773 8.641721e+02 1.127311e+03
    4.922550 8.306824e+02 1.083862e+03
    5.092412 7.996894e+02 1.043640e+03
    5.255880 7.709233e+02 1.006298e+03
    5.413418 7.441523e+02 9.715368e+02
    5.565440 7.191754e+02 9.390976e+02
    5.712321 6.958180e+02 9.087545e+02
    5.854396 6.739274e+02 8.803102e+02
    5.991970 6.533695e+02 8.535917e+02
    6.125319 6.340261e+02 8.284461e+02
    6.254696 6.157927e+02 8.047383e+02
    6.380329 5.985764e+02 7.823482e+02
    6.502431 5.822943e+02 7.611687e+02
    6.621193 5.668725e+02 7.411041e+02
    6.736794 5.522445e+02 7.220684e+02
    6.849397 5.383507e+02 7.039844e+02
    6.959154 5.251370e+02 6.867824e+02
    7.066206 5.125549e+02 6.703993e+02
    7.170682 5.005600e+02 6.547780e+02
    7.272704 4.891123e+02 6.398665e+02
    7.372384 4.781752e+02 6.256174e+02
    7.469828 4.677154e+02 6.119877e+02
    7.565133 4.577021e+02 5.989376e+02
    7.658391 4.481076e+02 5.864311e+02
    7.749689 4.389060e+02 5.744348e+02
    7.839107 4.300739e+02 5.629181e+02
    7.926721 4.215892e+02 5.518529e+02
    8.012603 4.134321e+02 5.412132e+02
    8.096819 4.055839e+02 5.309747e+02
    8.179433 3.980274e+02 5.211154e+02
    8.260505 3.907467e+02 5.116145e+02
    8.340091 3.837269e+02 5.024528e+02
    8.418244 3.769543e+02 4.936125e+02
    8.495017 3.704161e+02 4.850770e+02
    8.570455 3.641003e+02 4.768308e+02
    8.644606 3.579959e+02 4.688595e+02
    8.717512 3.520923e+02 4.611495e+02
    8.789214 3.463798e+02 4.536882e+02
    8.859751 3.408494e+02 4.464639e+02
    8.929161 3.354924e+02 4.394653e+02
    8.997479 3.303008e+02 4.326821e+02
    9.064739 3.252672e+02 4.261046e+02
    9.130974 3.203844e+02 4.197234e+02
    9.196213 3.156457e+02 4.135300e+02
    9.260487 3.110449e+02 4.075162e+02
    9.323823 3.065760e+02 4.016743e+02
    9.386249 3.022335e+02 3.959971e+02
    9.447791 2.980120e+02 3.904777e+02
    9.508472 2.939067e+02 3.851096e+02
    9.568317 2.899127e+02 3.798866e+02
    9.627349 2.860256e+02 3.748031e+02
    9.685589 2.822412e+02 3.698535e+02
    9.743059 2.785555e+02 3.650325e+02
    9.799778 2.749646e+02 3.603353e+02
    9.855765 2.714650e+02 3.557571e+02
    9.911040 2.680532e+02 3.512934e+02
    9.965621 2.647260e+02 3.469401e+02
   10.019524 2.614802e+02 3.426932e+02
   10.072766 2.583129e+02 3.385486e+02
   10.125363 2.552213e+02 3.345029e+02
   10.177331 2.522027e+02 3.305525e+02
   10.228685 2.492546e+02 3.266941e+02
   10.279438 2.463746e+02 3.229245e+02
   10.329605 2.435602e+02 3.192407e+02
   10.379199 2.408093e+02 3.156398e+02
   10.428233 2.381197e+02 3.121190e+02
   10.476720 2.354895e+02 3.086757e+02
   10.524671 2.329167e+02 3.053074e+02
   10.572099 2.303994e+02 3.020117e+02
   10.619014 2.279359e+02 2.987862e+02
   10.665428 2.255244e+02 2.956287e+02
   10.711351 2.231634e+02 2.925371e+02
   10.756794 2.208512e+02 2.895094e+02
   10.801766 2.185864e+02 2.865436e+02
   10.846277 2.163675e+02 2.836377e+02
   10.890337 2.141931e+02 2.807902e+02
   10.933954 2.120620e+02 2.779991e+02
   10.977137 2.099727e+02 2.752628e+02
   11.019895 2.079243e+02 2.725798e+02
   11.062237 2.059153e+02 2.699484e+02
   11.104169 2.039447e+02 2.673673e+02
   11.145701 2.020115e+02 2.648350e+02
   11.186839 2.001145e+02 2.623501e+02
   11.227591 1.982528e+02 2.599113e+02
   11.267964 1.964254e+02 2.575174e+02
   11.307965 1.946313e+02 2.551671e+02
   11.347602 1.928696e+02 2.528592e+02
   11.386880 1.911396e+02 2.505926e+02
   11.425805 1.894402e+02 2.483662e+02
   11.464385 1.877708e+02 2.461790e+02
   11.502625 1.861305e+02 2.440299e+02
   11.540532 1.845186e+02 2.419179e+02
   11.578110 1.829343e+02 2.398421e+02
   11.615367 1.813770e+02 2.378016e+02
   11.652306 1.798459e+02 2.357954e+02
   11.688933 1.783405e+02 2.338228e+02
   11.725255 1.768600e+02 2.318828e+02
   11.761275 1.754039e+02 2.299747e+02
   11.796999 1.739715e+02 2.280977e+02
   11.832431 1.725623e+02 2.262511e+02
   11.867577 1.711757e+02 2.244340e+02
   11.902440 1.698113e+02 2.226459e+02
   11.937026 1.684683e+02 2.208860e+02
   11.971339 1.671465e+02 2.191537e+02
   12.005382 1.658452e+02 2.174483e+02
   12.039161 1.645640e+02 2.157692e+02
   12.072679 1.633024e+02 2.141157e+02
   12.105941 1.620600e+02 2.124874e+02
   12.138949 1.608363e+02 2.108837e+02
   12.171709 1.596310e+02 2.093039e+02
   12.204223 1.584435e+02 2.077476e+02
   12.236496 1.572736e+02 2.062142e+02
   12.268531 1.561209e+02 2.047033e+02
   12.300331 1.549849e+02 2.032144e+02
   12.331900 1.538653e+02 2.017469e+02
   12.363241 1.527617e+02 2.003004e+02
   12.394357 1.516738e+02 1.988745e+02
   12.425253 1.506014e+02 1.974687e+02
   12.455930 1.495439e+02 1.960826e+02
   12.486391 1.485012e+02 1.947159e+02
   12.516641 1.474730e+02 1.933680e+02
   12.546681 1.464588e+02 1.920387e+02
   12.576515 1.454585e+02 1.907274e+02
   12.606146 1.444718e+02 1.894340e+02
   12.635576 1.434983e+02 1.881579e+02
   12.664807 1.425379e+02 1.868989e+02
   12.693843 1.415902e+02 1.856566e+02
   12.722687 1.406551e+02 1.844307e+02
   12.751340 1.397322e+02 1.832209e+02
   12.779805 1.388213e+02 1.820268e+02
   12.808085 1.379222e+02 1.808482e+02
   12.836182 1.370347e+02 1.796847e+02
   12.864098 1.361585e+02 1.785361e+02
   12.891836 1.352934e+02 1.774021e+02
   12.919398 1.344393e+02 1.762823e+02
   12.946786 1.335958e+02 1.751766e+02
   12.974003 1.327629e+02 1.740847e+02
   13.001050 1.319403e+02 1.730062e+02
   13.027929 1.311278e+02 1.719411e+02
   13.054644 1.303253e+02 1.708890e+02
   13.081195 1.295325e+02 1.698496e+02
   13.107584 1.287493e+02 1.688228e+02
   13.133815 1.279755e+02 1.678083e+02
   13.159887 1.272109e+02 1.668060e+02
   13.185804 1.264554e+02 1.658155e+02
   13.211568 1.257089e+02 1.648367e+02
   13.237179 1.249711e+02 1.638694e+02
   13.262641 1.242418e+02 1.629134e+02
   13.287954 1.235211e+02 1.619684e+02
   13.313120 1.228086e+02 1.610344e+02
   13.338141 1.221044e+02 1.601110e+02
   13.363019 1.214081e+02 1.591982e+02
   13.387755 1.207198e+02 1.582957e+02
   13.412351 1.200392e+02 1.574034e+02
   13.436809 1.193662e+02 1.565210e+02
   13.461130 1.187007e+02 1.556485e+02
   13.485315 1.180426e+02 1.547857e+02
   13.509366 1.173917e+02 1.539323e+02
   13.533285 1.167480e+02 1.530883e+02
   13.557073 1.161113e+02 1.522536e+02
   13.580731 1.154815e+02 1.514278e+02
   13.604261 1.148585e+02 1.506110e+02
   13.627664 1.142422e+02 1.498029e+02
   13.650942 1.136324e+02 1.490034e+02
   13.674096 1.130292e+02 1.482125e+02
   13.697127 1.124323e+02 1.474298e+02
   13.720036 1.118416e+02 1.466554e+02
   13.742825 1.112571e+02 1.458891e+02
   13.765496 1.106787e+02 1.451307e+02
   13.788048 1.101063e+02 1.443802e+02
   13.810484 1.095398e+02 1.436373e+02
   13.832805 1.089791e+02 1.429021e+02
   13.855011 1.084240e+02 1.421744e+02
   13.877105 1.078746e+02 1.414540e+02
   13.899087 1.073308e+02 1.407409e+02
   13.920958 1.067923e+02 1.400350e+02
   13.942719 1.062593e+02 1.393361e+02
   13.964372 1.057315e+02 1.386441e+02
   13.985918 1.052090e+02 1.379589e+02
   14.007357 1.046916e+02 1.372805e+02
   14.028691 1.041793e+02 1.366088e+02
   14.049920 1.036719e+02 1.359435e+02
   14.071047 1.031695e+02 1.352847e+02
   14.092071 1.026719e+02 1.346323e+02
   14.112994 1.021791e+02 1.339861e+02
   14.133816 1.016910e+02 1.333461e+02
   14.154539 1.012075e+02 1.327122e+02
   14.175164 1.007286e+02 1.320842e+02
   14.195691 1.002542e+02 1.314622e+02
   14.216122 9.978426e+01 1.308460e+02
   14.236457 9.931870e+01 1.302355e+02
   14.256697 9.885746e+01 1.296308e+02
   14.276843 9.840049e+01 1.290316e+02
   14.296896 9.794771e+01 1.284379e+02
   14.316857 9.749908e+01 1.278496e+02
   14.336727 9.705454e+01 1.272667e+02
   14.356507 9.661404e+01 1.266891e+02
   14.376196 9.617751e+01 1.261167e+02
   14.395797 9.574491e+01 1.255495e+02
   14.415310 9.531618e+01 1.249873e+02
   14.434735 9.489127e+01 1.244302e+02
   14.454074 9.447013e+01 1.238780e+02
   14.473327 9.405271e+01 1.233306e+02
   14.492495 9.363897e+01 1.227881e+02
   14.511579 9.322884e+01 1.222503e+02
   14.530580 9.282229e+01 1.217172e+02
   14.549497 9.241927e+01 1.211888e+02
   14.568333 9.201973e+01 1.206649e+02
   14.587087 9.162363e+01 1.201455e+02
   14.605761 9.123093e+01 1.196306e+02
   14.624355 9.084157e+01 1.191200e+02
   14.642869 9.045553e+01 1.186138e+02
   14.661305 9.007274e+01 1.181119e+02
   14.679663 8.969319e+01 1.176142e+02
   14.697944 8.931682e+01 1.171207e+02
   14.716148 8.894359e+01 1.166313e+02
   14.734276 8.857346e+01 1.161460e+02
   14.752329 8.820641e+01 1.156646e+02
   14.770307 8.784238e+01 1.151873e+02
   14.788210 8.748134e+01 1.147139e+02
   14.806041 8.712326e+01 1.142444e+02
   14.823798 8.676809e+01 1.137786e+02
   14.841483 8.641581e+01 1.133167e+02
   14.859097 8.606638e+01 1.128585e+02
   14.876639 8.571976e+01 1.124040e+02
   14.894111 8.537592e+01 1.119531e+02
   14.911512 8.503482e+01 1.115059e+02
   14.928845 8.469644e+01 1.110621e+02
   14.946108 8.436074e+01 1.106220e+02
   14.963303 8.402769e+01 1.101852e+02
   14.980430 8.369726e+01 1.097519e+02
   14.997490 8.336942e+01 1.093221e+02
   15.014483 8.304413e+01 1.088955e+02
   15.031410 8.272137e+01 1.084723e+02
   15.048271 8.240111e+01 1.080523e+02
   15.065067 8.208332e+01 1.076356e+02
   15.081799 8.176797e+01 1.072221e+02
   15.098466 8.145504e+01 1.068118e+02
   15.115069 8.114448e+01 1.064045e+02
   15.131609 8.083629e+01 1.060004e+02
   15.148086 8.053043e+01 1.055993e+02
   15.164502 8.022687e+01 1.052013e+02
   15.180855 7.992559e+01 1.048062e+02
   15.197147 7.962657e+01 1.044141e+02
   15.213378 7.932977e+01 1.040250e+02
   15.229548 7.903518e+01 1.036387e+02
   15.245659 7.874277e+01 1.032552e+02
   15.261710 7.845251e+01 1.028746e+02
   15.277702 7.816438e+01 1.024968e+02
   15.293635 7.787836e+01 1.021217e+02
   15.309510 7.759443e+01 1.017494e+02
   15.325328 7.731255e+01 1.013798e+02
   15.341087 7.703272e+01 1.010129e+02
   15.356790 7.675491e+01 1.006486e+02
   15.372437 7.647909e+01 1.002869e+02
   15.388027 7.620524e+01 9.992780e+01
   15.403561 7.593335e+01 9.957127e+01
   15.419040 7.566340e+01 9.921728e+01
   15.434464 7.539535e+01 9.886579e+01
   15.449833 7.512920e+01 9.851679e+01
   15.465149 7.486491e+01 9.817024e+01
   15.480410 7.460248e+01 9.782611e+01
   15.495618 7.434189e+01 9.748439e+01
   15.510773 7.408310e+01 9.714505e+01
   15.525875 7.382612e+01 9.680807e+01
   15.540925 7.357090e+01 9.647341e+01
   15.555923 7.331745e+01 9.614106e+01
   15.570869 7.306574e+01 9.581098e+01
   15.585764 7.281574e+01 9.548317e+01
   15.600608 7.256745e+01 9.515759e+01
   15.615402 7.232085e+01 9.483422e+01
   15.630145 7.207592e+01 9.451305e+01
   15.644839 7.183264e+01 9.419404e+01
   15.659482 7.159100e+01 9.387717e+01
   15.674077 7.135098e+01 9.356243e+01
   15.688623 7.111256e+01 9.324979e+01
   15.703120 7.087573e+01 9.293924e+01
   15.717569 7.064047e+01 9.263074e+01
   15.731970 7.040677e+01 9.232429e+01
   15.746324 7.017461e+01 9.201985e+01
   15.760630 6.994397e+01 9.171742e+01
   15.774889 6.971484e+01 9.141697e+01
   15.789102 6.948721e+01 9.111848e+01
   15.803268 6.926106e+01 9.082193e+01
   15.817388 6.903638e+01 9.052730e+01
   15.831463 6.881315e+01 9.023458e+01
   15.845492 6.859136e+01 8.994375e+01
   15.859475 6.837100e+01 8.965478e+01
   15.873414 6.815204e+01 8.936766e+01
   15.887308 6.793448e+01 8.908238e+01
   15.901158 6.771831e+01 8.879891e+01
   15.914964 6.750351e+01 8.851724e+01
   15.928727 6.729006e+01 8.823735e+01
   15.942445 6.707796e+01 8.795923e+01
   15.956121 6.686720e+01 8.768285e+01
   15.969754 6.665775e+01 8.740820e+01
   15.983343 6.644961e+01 8.713527e+01
   15.996891 6.624277e+01 8.686403e+01
   16.010396 6.603721e+01 8.659448e+01
   16.023860 6.583292e+01 8.632660e+01
   16.037282 6.562989e+01 8.606037e+01
   16.050663 6.542811e+01 8.579577e+01
   16.064002 6.522757e+01 8.553280e+01
   16.077301 6.502825e+01 8.527143e+01
   16.090559 6.483014e+01 8.501165e+01
   16.103776 6.463324e+01 8.475346e+01
   16.116954 6.443753e+01 8.449682e+01
   16.130092 6.424300e+01 8.424174e+01
   16.143190 6.404965e+01 8.398819e+01
   16.156249 6.385745e+01 8.373616e+01
   16.169268 6.366640e+01 8.348564e+01
   16.182249 6.347649e+01 8.323661e+01
   16.195191 6.328772e+01 8.298906e+01
   16.208094 6.310006e+01 8.274298e+01
   16.220960 6.291351e+01 8.249836e+01
   16.233787 6.272806e+01 8.225518e+01
   16.246576 6.254370e+01 8.201342e+01
   16.259328 6.236042e+01 8.177309e+01
   16.272043 6.217821e+01 8.153416e+01
   16.284721 6.199706e+01 8.129662e+01
   16.297361 6.181696e+01 8.106045e+01
   16.309965 6.163791e+01 8.082566e+01
   16.322533 6.145989e+01 8.059222e+01
   16.335064 6.128290e+01 8.036013e+01
   16.347559 6.110692e+01 8.012937e+01
   16.360018 6.093195e+01 7.989993e+01
   16.372442 6.075798e+01 7.967180e+01
   16.384830 6.058500e+01 7.944497e+01
   16.397183 6.041300e+01 7.921943e+01
   16.409501 6.024197e+01 7.899516e+01
   16.421784 6.007191e+01 7.877216e+01
   16.434033 5.990281e+01 7.855042e+01
   16.446247 5.973466e+01 7.832992e+01
   16.458426 5.956745e+01 7.811065e+01
   16.470572 5.940117e+01 7.789261e+01
   16.482684 5.923581e+01 7.767578e+01
   16.494762 5.907138e+01 7.746015e+01
   16.506807 5.890785e+01 7.724572e+01
   16.518818 5.874523e+01 7.703247e+01
   16.530796 5.858350e+01 7.682040e+01
   16.542742 5.842266e+01 7.660949e+01
   16.554654 5.826270e+01 7.639974e+01
   16.566534 5.810362e+01 7.619113e+01
   16.578381 5.794540e+01 7.598365e+01
   16.590197 5.778804e+01 7.577730e+01
   16.601980 5.763153e+01 7.557207e+01
   16.613731 5.747587e+01 7.536795e+01
   16.625451 5.732104e+01 7.516493e+01
   16.637139 5.716705e+01 7.496300e+01
   16.648796 5.701388e+01 7.476215e+01
   16.660421 5.686154e+01 7.456237e+01
   16.672016 5.671000e+01 7.436366e+01
   16.683579 5.655927e+01 7.416601e+01
   16.695112 5.640933e+01 7.396940e+01
   16.706614 5.626019e+01 7.377383e+01
   16.718086 5.611184e+01 7.357929e+01
   16.729528 5.596427e+01 7.338578e+01
   16.740940 5.581747e+01 7.319328e+01
   16.752322 5.567144e+01 7.300179e+01
   16.763674 5.552617e+01 7.281129e+01
   16.774996 5.538165e+01 7.262179e+01
   16.786289 5.523789e+01 7.243327e+01
   16.797553 5.509487e+01 7.224573e+01
   16.808787 5.495259e+01 7.205916e+01
   16.819993 5.481104e+01 7.187354e+01
   16.831169 5.467022e+01 7.168889e+01
   16.842318 5.453012e+01 7.150517e+01
   16.853437 5.439074e+01 7.132240e+01
   16.864528 5.425207e+01 7.114056e+01
   16.875591 5.411410e+01 7.095964e+01
   16.886626 5.397683e+01 7.077964e+01
   16.897632 5.384026e+01 7.060055e+01
   16.908611 5.370438e+01 7.042237e+01
   16.919563 5.356918e+01 7.024508e+01
   16.930486 5.343466e+01 7.006868e+01
   16.941383 5.330081e+01 6.989317e+01
   16.952252 5.316763e+01 6.971853e+01
   16.963094 5.303512e+01 6.954476e+01
   16.973908 5.290326e+01 6.937186e+01
   16.984697 5.277206e+01 6.919981e+01
   16.995458 5.264151e+01 6.902862e+01
   17.006193 5.251160e+01 6.885827e+01
   17.016901 5.238233e+01 6.868876e+01
   17.027583 5.225370e+01 6.852008e+01
   17.038238 5.212569e+01 6.835223e+01
   17.048868 5.199831e+01 6.818519e+01
   17.059472 5.187156e+01 6.801898e+01
   17.070049 5.174542e+01 6.785357e+01
   17.080602 5.161989e+01 6.768896e+01
   17.091128 5.149496e+01 6.752515e+01
   17.101629 5.137065e+01 6.736213e+01
   17.112105 5.124693e+01 6.719989e+01
   17.122556 5.112380e+01 6.703844e+01
   17.132981 5.100126e+01 6.687776e+01
   17.143382 5.087932e+01 6.671784e+01
   17.153757 5.075795e+01 6.655869e+01
   17.164108 5.063716e+01 6.640030e+01
   17.174434 5.051694e+01 6.624266e+01
   17.184736 5.039729e+01 6.608576e+01
   17.195014 5.027821e+01 6.592961e+01
   17.205267 5.015969e+01 6.577419e+01
   17.215496 5.004173e+01 6.561951e+01
   17.225701 4.992432e+01 6.546555e+01
   17.235882 4.980746e+01 6.531231e+01
   17.246039 4.969114e+01 6.515978e+01
   17.256173 4.957537e+01 6.500797e+01
   17.266283 4.946013e+01 6.485686e+01
   17.276369 4.934543e+01 6.470645e+01
   17.286432 4.923126e+01 6.455674e+01
   17.296472 4.911762e+01 6.440772e+01
   17.306489 4.900450e+01 6.425939e+01
   17.316483 4.889190e+01 6.411174e+01
   17.326453 4.877982e+01 6.396476e+01
   17.336401 4.866825e+01 6.381846e+01
   17.346326 4.855719e+01 6.367282e+01
   17.356229 4.844663e+01 6.352785e+01
   17.366109 4.833658e+01 6.338354e+01
   17.375966 4.822702e+01 6.323988e+01
   17.385802 4.811796e+01 6.309687e+01
   17.395615 4.800940e+01 6.295450e+01
   17.405405 4.790132e+01 6.281278e+01
   17.415174 4.779373e+01 6.267169e+01
   17.424921 4.768661e+01 6.253123e+01
   17.434646 4.757998e+01 6.239141e+01
   17.444350 4.747383e+01 6.225220e+01
   17.454031 4.736814e+01 6.211362e+01
   17.463692 4.726293e+01 6.197565e+01
   17.473330 4.715818e+01 6.183829e+01
   17.482948 4.705390e+01 6.170154e+01
   17.492544 4.695007e+01 6.156540e+01
   17.502119 4.684670e+01 6.142985e+01
   17.511673 4.674379e+01 6.129490e+01
   17.521206 4.664133e+01 6.116054e+01
   17.530718 4.653931e+01 6.102677e+01
   17.540209 4.643774e+01 6.089358e+01
   17.549680 4.633662e+01 6.076097e+01
   17.559130 4.623593e+01 6.062894e+01
   17.568559 4.613568e+01 6.049748e+01
   17.577969 4.603586e+01 6.036659e+01
   17.587357 4.593648e+01 6.023627e+01
   17.596726 4.583752e+01 6.010650e+01
   17.606074 4.573899e+01 5.997730e+01
   17.615402 4.564088e+01 5.984865e+01
   17.624710 4.554319e+01 5.972054e+01
   17.633999 4.544591e+01 5.959299e+01
   17.643267 4.534906e+01 5.946598e+01
   17.652516 4.525261e+01 5.933951e+01
   17.661745 4.515657e+01 5.921358e+01
   17.670955 4.506094e+01 5.908818e+01
   17.680145 4.496572e+01 5.896331e+01
   17.689315 4.487089e+01 5.883896e+01
   17.698467 4.477647e+01 5.871514e+01
   17.707599 4.468244e+01 5.859184e+01
   17.716712 4.458880e+01 5.846906e+01
   17.725805 4.449556e+01 5.834679e+01
   17.734880 4.440271e+01 5.822503e+01
   17.743936 4.431024e+01 5.810377e+01
   17.752973 4.421816e+01 5.798302e+01
   17.761992 4.412646e+01 5.786278e+01
   17.770991 4.403513e+01 5.774303e+01
   17.779972 4.394419e+01 5.762377e+01
   17.788935 4.385362e+01 5.750500e+01
   17.797879 4.376342e+01 5.738673e+01
   17.806804 4.367360e+01 5.726894e+01
   17.815712 4.358414e+01 5.715163e+01
   17.824601 4.349504e+01 5.703480e+01
   17.833472 4.340631e+01 5.691845e+01
   17.842324 4.331794e+01 5.680257e+01
   17.851159 4.322993e+01 5.668716e+01
   17.859976 4.314228e+01 5.657222e+01
   17.868775 4.305498e+01 5.645775e+01
   17.877556 4.296804e+01 5.634374e+01
   17.886320 4.288144e+01 5.623019e+01
   17.895066 4.279520e+01 5.611709e+01
   17.903794 4.270930e+01 5.600445e+01
   17.912505 4.262374e+01 5.589226e+01
   17.921198 4.253852e+01 5.578051e+01
   17.929874 4.245365e+01 5.566922e+01
   17.938533 4.236911e+01 5.555837e+01
   17.947174 4.228491e+01 5.544795e+01
   17.955799 4.220105e+01 5.533798e+01
   17.964406 4.211751e+01 5.522844e+01
   17.972996 4.203431e+01 5.511933e+01
   17.981569 4.195143e+01 5.501066e+01
   17.990126 4.186888e+01 5.490241e+01
   17.998665 4.178665e+01 5.479458e+01
   18.007188 4.170475e+01 5.468718e+01
   18.015694 4.162317e+01 5.458020e+01
   18.024183 4.154190e+01 5.447364e+01
   18.032656 4.146095e+01 5.436749e+01
   18.041113 4.138032e+01 5.426176e+01
   18.049553 4.130000e+01 5.415643e+01
   18.057976 4.121999e+01 5.405152e+01
   18.066384 4.114029e+01 5.394700e+01
   18.074775 4.106090e+01 5.384290e+01
   18.083149 4.098181e+01 5.373919e+01
   18.091508 4.090303e+01 5.363588e+01
   18.099851 4.082455e+01 5.353297e+01
   18.108177 4.074637e+01 5.343045e+01
   18.116488 4.066849e+01 5.332833e+01
   18.124783 4.059090e+01 5.322659e+01
   18.133062 4.051362e+01 5.312524e+01
   18.141325 4.043662e+01 5.302428e+01
   18.149573 4.035992e+01 5.292370e+01
   18.157805 4.028351e+01 5.282350e+01
   18.166021 4.020738e+01 5.272368e+01
   18.174222 4.013155e+01 5.262424e+01
   18.182408 4.005600e+01 5.252517e+01
   18.190578 3.998073e+01 5.242647e+01
   18.198732 3.990575e+01 5.232814e+01
   18.206872 3.983104e+01 5.223018e+01
   18.214996 3.975662e+01 5.213259e+01
   18.223105 3.968247e+01 5.203536e+01
   18.231199 3.960860e+01 5.193849e+01
   18.239278 3.953500e+01 5.184198e+01
   18.247341 3.946168e+01 5.174583e+01
   18.255390 3.938863e+01 5.165004e+01
   18.263424 3.931584e+01 5.155460e+01
   18.271444 3.924333e+01 5.145951e+01
   18.279448 3.917108e+01 5.136478e+01
   18.287438 3.909910e+01 5.127039e+01
   18.295413 3.902739e+01 5.117634e+01
   18.303373 3.895593e+01 5.108265e+01
   18.311319 3.888474e+01 5.098929e+01
   18.319250 3.881380e+01 5.089627e+01
   18.327167 3.874313e+01 5.080360e+01
   18.335069 3.867271e+01 5.071126e+01
   18.342957 3.860255e+01 5.061925e+01
   18.350831 3.853264e+01 5.052758e+01
   18.358691 3.846298e+01 5.043624e+01
   18.366536 3.839358e+01 5.034523e+01
   18.374367 3.832442e+01 5.025454e+01
   18.382184 3.825551e+01 5.016419e+01
   18.389987 3.818686e+01 5.007415e+01
   18.397776 3.811844e+01 4.998444e+01
   18.405552 3.805027e+01 4.989506e+01
   18.413313 3.798235e+01 4.980599e+01
   18.421060 3.791467e+01 4.971723e+01
   18.428794 3.784722e+01 4.962880e+01
   18.436513 3.778002e+01 4.954067e+01
   18.444220 3.771306e+01 4.945286e+01
   18.451912 3.764633e+01 4.936536e+01
   18.459591 3.757984e+01 4.927817e+01
   18.467256 3.751358e+01 4.919129e+01
   18.474908 3.744756e+01 4.910471e+01
   18.482546 3.738176e+01 4.901844e+01
   18.490171 3.731620e+01 4.893247e+01
   18.497783 3.725087e+01 4.884680e+01
   18.505381 3.718577e+01 4.876143e+01
   18.512966 3.712089e+01 4.867635e+01
   18.520538 3.705624e+01 4.859158e+01
   18.528097 3.699181e+01 4.850710e+01
   18.535642 3.692761e+01 4.842291e+01
   18.543174 3.686363e+01 4.833901e+01
   18.550694 3.679987e+01 4.825540e+01
   18.558200 3.673634e+01 4.817209e+01
   18.565693 3.667302e+01 4.808906e+01
   18.573174 3.660992e+01 4.800631e+01
   18.580642 3.654703e+01 4.792385e+01
   18.588096 3.648436e+01 4.784167e+01
   18.595538 3.642191e+01 4.775978e+01
   18.602968 3.635967e+01 4.767816e+01
   18.610384 3.629764e+01 4.759682e+01
   18.617788 3.623582e+01 4.751576e+01
   18.625180 3.617421e+01 4.743497e+01
   18.632558 3.611282e+01 4.735446e+01
   18.639925 3.605163e+01 4.727423e+01
   18.647279 3.599064e+01 4.719426e+01
   18.654620 3.592987e+01 4.711456e+01
   18.661949 3.586929e+01 4.703513e+01
   18.669266 3.580893e+01 4.695597e+01
   18.676570 3.574876e+01 4.687708e+01
   18.683862 3.568880e+01 4.679845e+01
   18.691142 3.562903e+01 4.672008e+01
   18.698409 3.556947e+01 4.664197e+01
   18.705665 3.551011e+01 4.656413e+01
   18.712908 3.545094e+01 4.648655e+01
   18.720140 3.539197e+01 4.640922e+01
   18.727359 3.533320e+01 4.633215e+01
   18.734566 3.527462e+01 4.625533e+01
   18.741762 3.521623e+01 4.617877e+01
   18.748945 3.515804e+01 4.610247e+01
   18.756117 3.510004e+01 4.602641e+01
   18.763277 3.504223e+01 4.595061e+01
   18.770425 3.498461e+01 4.587505e+01
   18.777561 3.492718e+01 4.579974e+01
   18.784686 3.486994e+01 4.572468e+01
   18.791799 3.481289e+01 4.564987e+01
   18.798900 3.475602e+01 4.557530e+01
   18.805990 3.469934e+01 4.550097e+01
   18.813068 3.464284e+01 4.542688e+01
   18.820135 3.458653e+01 4.535304e+01
   18.827190 3.453040e+01 4.527943e+01
   18.834233 3.447445e+01 4.520607e+01
   18.841266 3.441868e+01 4.513294e+01
   18.848287 3.436309e+01 4.506004e+01
   18.855296 3.430768e+01 4.498739e+01
   18.862295 3.425245e+01 4.491496e+01
   18.869282 3.419740e+01 4.484277e+01
   18.876257 3.414252e+01 4.477081e+01
   18.883222 3.408782e+01 4.469908e+01
   18.890176 3.403329e+01 4.462758e+01
   18.897118 3.397894e+01 4.455631e+01
   18.904049 3.392476e+01 4.448527e+01
   18.910970 3.387076e+01 4.441445e+01
   18.917879 3.381692e+01 4.434386e+01
   18.924777 3.376326e+01 4.427349e+01
   18.931664 3.370977e+01 4.420334e+01
   18.938541 3.365644e+01 4.413342e+01
   18.945406 3.360329e+01 4.406372e+01
   18.952261 3.355030e+01 4.399423e+01
   18.959105 3.349748e+01 4.392497e+01
   18.965938 3.344482e+01 4.385592e+01
   18.972761 3.339233e+01 4.378709e+01
   18.979572 3.334001e+01 4.371848e+01
   18.986373 3.328785e+01 4.365008e+01
   18.993164 3.323585e+01 4.358189e+01
   18.999943 3.318401e+01 4.351392e+01
   19.006713 3.313234e+01 4.344616e+01
   19.013471 3.308082e+01 4.337861e+01
   19.020220 3.302947e+01 4.331127e+01
   19.026957 3.297827e+01 4.324413e+01
   19.033685 3.292724e+01 4.317721e+01
   19.040402 3.287636e+01 4.311049e+01
   19.047108 3.282563e+01 4.304398e+01
   19.053804 3.277507e+01 4.297767e+01
   19.060490 3.272466e+01 4.291157e+01
   19.067166 3.267440e+01 4.284567e+01
   19.073831 3.262430e+01 4.277997e+01
   19.080486 3.257435e+01 4.271448e+01
   19.087131 3.252456e+01 4.264918e+01
   19.093766 3.247492e+01 4.258408e+01
   19.100391 3.242542e+01 4.251918e+01
   19.107005 3.237608e+01 4.245448e+01
   19.113610 3.232689e+01 4.238998e+01
   19.120204 3.227785e+01 4.232567e+01
   19.126789 3.222895e+01 4.226155e+01
   19.133363 3.218021e+01 4.219763e+01
   19.139928 3.213161e+01 4.213391e+01
   19.146483 3.208316e+01 4.207037e+01
   19.153027 3.203485e+01 4.200703e+01
   19.159562 3.198669e+01 4.194388e+01
   19.166087 3.193868e+01 4.188091e+01
   19.172603 3.189080e+01 4.181814e+01
   19.179108 3.184307e+01 4.175555e+01
   19.185604 3.179549e+01 4.169315e+01
   19.192090 3.174804e+01 4.163094e+01
   19.198567 3.170074e+01 4.156891e+01
   19.205034 3.165358e+01 4.150706e+01
   19.211491 3.160656e+01 4.144540e+01
   19.217939 3.155967e+01 4.138393e+01
   19.224377 3.151293e+01 4.132263e+01
   19.230805 3.146632e+01 4.126152e+01
   19.237224 3.141986e+01 4.120058e+01
   19.243634 3.137353e+01 4.113983e+01
   19.250034 3.132733e+01 4.107926e+01
   19.256425 3.128127e+01 4.101886e+01
   19.262806 3.123535e+01 4.095864e+01
   19.269178 3.118956e+01 4.089860e+01
   19.275541 3.114391e+01 4.083873e+01
   19.281894 3.109838e+01 4.077904e+01
   19.288238 3.105300e+01 4.071952e+01
   19.294573 3.100774e+01 4.066018e+01
   19.300898 3.096262e+01 4.060100e+01
   19.307215 3.091762e+01 4.054201e+01
   19.313522 3.087276e+01 4.048318e+01
   19.319820 3.082803e+01 4.042452e+01
   19.326109 3.078342e+01 4.036603e+01
   19.332389 3.073895e+01 4.030771e+01
   19.338660 3.069460e+01 4.024956e+01
   19.344921 3.065038e+01 4.019158e+01
   19.351174 3.060629e+01 4.013376e+01
   19.357418 3.056233e+01 4.007611e+01
   19.363652 3.051849e+01 4.001863e+01
   19.369878 3.047478e+01 3.996130e+01
   19.376095 3.043119e+01 3.990415e+01
   19.382303 3.038773e+01 3.984715e+01
   19.388502 3.034439e+01 3.979032e+01
   19.394693 3.030117e+01 3.973366e+01
   19.400874 3.025808e+01 3.967715e+01
   19.407047 3.021511e+01 3.962080e+01
   19.413211 3.017226e+01 3.956461e+01
   19.419366 3.012953e+01 3.950858e+01
   19.425513 3.008693e+01 3.945272e+01
   19.431650 3.004444e+01 3.939700e+01
   19.437780 3.000207e+01 3.934145e+01
   19.443900 2.995983e+01 3.928605e+01
   19.450012 2.991770e+01 3.923081e+01
   19.456115 2.987569e+01 3.917572e+01
   19.462210 2.983380e+01 3.912079e+01
   19.468296 2.979202e+01 3.906601e+01
   19.474374 2.975036e+01 3.901138e+01
   19.480443 2.970882e+01 3.895691e+01
   19.486504 2.966740e+01 3.890259e+01
   19.492556 2.962609e+01 3.884842e+01
   19.498600 2.958489e+01 3.879440e+01
   19.504636 2.954381e+01 3.874053e+01
   19.510663 2.950284e+01 3.868681e+01
   19.516681 2.946199e+01 3.863324e+01
   19.522692 2.942125e+01 3.857981e+01
   19.528694 2.938062e+01 3.852654e+01
   19.534688 2.934010e+01 3.847341e+01
   19.540673 2.929970e+01 3.842042e+01
   19.546651 2.925940e+01 3.836759e+01
   19.552620 2.921922e+01 3.831490e+01
   19.558581 2.917915e+01 3.826235e+01
   19.564533 2.913919e+01 3.820995e+01
   19.570478 2.909933e+01 3.815769e+01
   19.576414 2.905959e+01 3.810557e+01
   19.582343 2.901995e+01 3.805359e+01
   19.588263 2.898042e+01 3.800176e+01
   19.594175 2.894100e+01 3.795007e+01
   19.600080 2.890169e+01 3.789852e+01
   19.605976 2.886248e+01 3.784710e+01
   19.611864 2.882338e+01 3.779583e+01
   19.617744 2.878439e+01 3.774470e+01
   19.623616 2.874550e+01 3.769370e+01
   19.629481 2.870671e+01 3.764284e+01
   19.635337 2.866803e+01 3.759212e+01
   19.641186 2.862946e+01 3.754154e+01
   19.647026 2.859098e+01 3.749109e+01
   19.652859 2.855261e+01 3.744077e+01
   19.658684 2.851435e+01 3.739060e+01
   19.664501 2.847618e+01 3.734055e+01
   19.670311 2.843812e+01 3.729064e+01
   19.676112 2.840016e+01 3.724086e+01
   19.681906 2.836230e+01 3.719122e+01
   19.687692 2.832454e+01 3.714171e+01
   19.693471 2.828689e+01 3.709233e+01
   19.699242 2.824933e+01 3.704308e+01
   19.705005 2.821187e+01 3.699396e+01
   19.710760 2.817451e+01 3.694497e+01
   19.716508 2.813725e+01 3.689611e+01
   19.722249 2.810009e+01 3.684738e+01
   19.727981 2.806302e+01 3.679878e+01
   19.733706 2.802606e+01 3.675030e+01
   19.739424 2.798919e+01 3.670196e+01
   19.745134 2.795242e+01 3.665374e+01
   19.750837 2.791574e+01 3.660565e+01
   19.756532 2.787916e+01 3.655768e+01
   19.762220 2.784268e+01 3.650984e+01
   19.767900 2.780629e+01 3.646212e+01
   19.773573 2.777000e+01 3.641453e+01
   19.779238 2.773380e+01 3.636706e+01
   19.784896 2.769769e+01 3.631972e+01
   19.790547 2.766168e+01 3.627250e+01
   19.796190 2.762576e+01 3.622540e+01
   19.801826 2.758994e+01 3.617842e+01
   19.807455 2.755421e+01 3.613157e+01
   19.813076 2.751857e+01 3.608484e+01
   19.818690 2.748302e+01 3.603823e+01
   19.824297 2.744757e+01 3.599173e+01
   19.829897 2.741221e+01 3.594536e+01
   19.835490 2.737693e+01 3.589911e+01
   19.841075 2.734175e+01 3.585297e+01
   19.846653 2.730666e+01 3.580696e+01
   19.852224 2.727166e+01 3.576106e+01
   19.857788 2.723674e+01 3.571528e+01
   19.863344 2.720192e+01 3.566962e+01
   19.868894 2.716719e+01 3.562407e+01
   19.874436 2.713254e+01 3.557864e+01
   19.879972 2.709799e+01 3.553333e+01
   19.885500 2.706352e+01 3.548813e+01
   19.891022 2.702913e+01 3.544304e+01
   19.896536 2.699484e+01 3.539807e+01
   19.902043 2.696063e+01 3.535322e+01
   19.907544 2.692651e+01 3.530847e+01
   19.913037 2.689248e+01 3.526384e+01
   19.918524 2.685853e+01 3.521933e+01
   19.924003 2.682467e+01 3.517492e+01
   19.929476 2.679089e+01 3.513063e+01
   19.934942 2.675719e+01 3.508645e+01
   19.940401 2.672359e+01 3.504238e+01
   19.945853 2.669006e+01 3.499842e+01
   19.951298 2.665662e+01 3.495457e+01
   19.956736 2.662327e+01 3.491083e+01
   19.962168 2.658999e+01 3.486720e+01
   19.967593 2.655680e+01 3.482368e+01
   19.973011 2.652370e+01 3.478026e+01
   19.978422 2.649067e+01 3.473696e+01
   19.983827 2.645773e+01 3.469376e+01
   19.989224 2.642487e+01 3.465067e+01
   19.994616 2.639209e+01 3.460769e+01
   20.000000 2.635939e+01 3.456481e+01


==> Data/Computation_exp/Cauchy_MSE_q8_K100.dat <==
    xi_dB    mse_opt    mse_eq
    0.000000 2.519748e+04 3.299570e+04
    0.507296 2.244149e+04 2.939133e+04
    0.961484 2.022905e+04 2.649698e+04
    1.372638 1.841378e+04 2.412167e+04
    1.748211 1.689754e+04 2.213727e+04
    2.093875 1.561206e+04 2.045461e+04
    2.414043 1.450838e+04 1.900973e+04
    2.712220 1.355047e+04 1.775555e+04
    2.991234 1.271124e+04 1.665666e+04
    3.253399 1.196992e+04 1.568589e+04
    3.500636 1.131031e+04 1.482207e+04
    3.734552 1.071961e+04 1.404845e+04
    3.956511 1.018756e+04 1.335159e+04
    4.167675 9.705822e+03 1.272061e+04
    4.369047 9.267591e+03 1.214659e+04
    4.561493 8.867223e+03 1.162215e+04
    4.745773 8.500015e+03 1.114113e+04
    4.922550 8.162009e+03 1.069834e+04
    5.092412 7.849854e+03 1.028941e+04
    5.255880 7.560695e+03 9.910598e+03
    5.413418 7.292078e+03 9.558686e+03
    5.565440 7.041892e+03 9.230910e+03
    5.712321 6.808300e+03 8.924868e+03
    5.854396 6.589706e+03 8.638468e+03
    5.991970 6.384709e+03 8.369878e+03
    6.125319 6.192078e+03 8.117485e+03
    6.254696 6.010729e+03 7.879867e+03
    6.380329 5.839697e+03 7.655763e+03
    6.502431 5.678128e+03 7.444053e+03
    6.621193 5.525255e+03 7.243735e+03
    6.736794 5.380397e+03 7.053914e+03
    6.849397 5.242938e+03 6.873786e+03
    6.959154 5.112326e+03 6.702626e+03
    7.066206 4.988062e+03 6.539782e+03
    7.170682 4.869694e+03 6.384661e+03
    7.272704 4.756811e+03 6.236727e+03
    7.372384 4.649043e+03 6.095492e+03
    7.469828 4.546048e+03 5.960510e+03
    7.565133 4.447516e+03 5.831375e+03
    7.658391 4.353164e+03 5.707716e+03
    7.749689 4.262731e+03 5.589191e+03
    7.839107 4.175978e+03 5.475487e+03
    7.926721 4.092685e+03 5.366316e+03
    8.012603 4.012648e+03 5.261412e+03
    8.096819 3.935681e+03 5.160529e+03
    8.179433 3.861611e+03 5.063441e+03
    8.260505 3.790276e+03 4.969938e+03
    8.340091 3.721528e+03 4.879825e+03
    8.418244 3.655230e+03 4.792920e+03
    8.495017 3.591251e+03 4.709056e+03
    8.570455 3.529473e+03 4.628075e+03
    8.644606 3.469784e+03 4.549831e+03
    8.717512 3.412080e+03 4.474188e+03
    8.789214 3.356264e+03 4.401019e+03
    8.859751 3.302243e+03 4.330204e+03
    8.929161 3.249934e+03 4.261630e+03
    8.997479 3.199256e+03 4.195194e+03
    9.064739 3.150134e+03 4.130797e+03
    9.130974 3.102497e+03 4.068347e+03
    9.196213 3.056279e+03 4.007756e+03
    9.260487 3.011417e+03 3.948943e+03
    9.323823 2.967854e+03 3.891830e+03
    9.386249 2.925532e+03 3.836346e+03
    9.447791 2.884400e+03 3.782421e+03
    9.508472 2.844409e+03 3.729990e+03
    9.568317 2.805511e+03 3.678993e+03
    9.627349 2.767662e+03 3.629371e+03
    9.685589 2.730821e+03 3.581069e+03
    9.743059 2.694948e+03 3.534036e+03
    9.799778 2.660005e+03 3.488222e+03
    9.855765 2.625956e+03 3.443580e+03
    9.911040 2.592767e+03 3.400066e+03
    9.965621 2.560407e+03 3.357638e+03
   10.019524 2.528845e+03 3.316256e+03
   10.072766 2.498051e+03 3.275880e+03
   10.125363 2.467998e+03 3.236476e+03
   10.177331 2.438659e+03 3.198009e+03
   10.228685 2.410010e+03 3.160444e+03
   10.279438 2.382026e+03 3.123752e+03
   10.329605 2.354684e+03 3.087902e+03
   10.379199 2.327962e+03 3.052865e+03
   10.428233 2.301841e+03 3.018614e+03
   10.476720 2.276298e+03 2.985123e+03
   10.524671 2.251317e+03 2.952366e+03
   10.572099 2.226877e+03 2.920321e+03
   10.619014 2.202963e+03 2.888964e+03
   10.665428 2.179557e+03 2.858272e+03
   10.711351 2.156642e+03 2.828226e+03
   10.756794 2.134205e+03 2.798805e+03
   10.801766 2.112229e+03 2.769990e+03
   10.846277 2.090701e+03 2.741761e+03
   10.890337 2.069608e+03 2.714102e+03
   10.933954 2.048936e+03 2.686996e+03
   10.977137 2.028673e+03 2.660425e+03
   11.019895 2.008806e+03 2.634375e+03
   11.062237 1.989325e+03 2.608830e+03
   11.104169 1.970218e+03 2.583775e+03
   11.145701 1.951475e+03 2.559197e+03
   11.186839 1.933084e+03 2.535082e+03
   11.227591 1.915038e+03 2.511417e+03
   11.267964 1.897324e+03 2.488190e+03
   11.307965 1.879936e+03 2.465388e+03
   11.347602 1.862863e+03 2.443000e+03
   11.386880 1.846098e+03 2.421016e+03
   11.425805 1.829631e+03 2.399423e+03
   11.464385 1.813456e+03 2.378212e+03
   11.502625 1.797564e+03 2.357373e+03
   11.540532 1.781949e+03 2.336896e+03
   11.578110 1.766602e+03 2.316771e+03
   11.615367 1.751517e+03 2.296990e+03
   11.652306 1.736688e+03 2.277544e+03
   11.688933 1.722108e+03 2.258424e+03
   11.725255 1.707770e+03 2.239622e+03
   11.761275 1.693669e+03 2.221131e+03
   11.796999 1.679799e+03 2.202943e+03
   11.832431 1.666155e+03 2.185050e+03
   11.867577 1.652730e+03 2.167446e+03
   11.902440 1.639520e+03 2.150122e+03
   11.937026 1.626519e+03 2.133074e+03
   11.971339 1.613723e+03 2.116293e+03
   12.005382 1.601126e+03 2.099775e+03
   12.039161 1.588725e+03 2.083512e+03
   12.072679 1.576514e+03 2.067500e+03
   12.105941 1.564490e+03 2.051731e+03
   12.138949 1.552648e+03 2.036201e+03
   12.171709 1.540983e+03 2.020905e+03
   12.204223 1.529492e+03 2.005836e+03
   12.236496 1.518172e+03 1.990991e+03
   12.268531 1.507018e+03 1.976364e+03
   12.300331 1.496026e+03 1.961950e+03
   12.331900 1.485194e+03 1.947744e+03
   12.363241 1.474517e+03 1.933743e+03
   12.394357 1.463993e+03 1.919942e+03
   12.425253 1.453618e+03 1.906336e+03
   12.455930 1.443389e+03 1.892922e+03
   12.486391 1.433303e+03 1.879695e+03
   12.516641 1.423357e+03 1.866652e+03
   12.546681 1.413548e+03 1.853788e+03
   12.576515 1.403873e+03 1.841101e+03
   12.606146 1.394330e+03 1.828586e+03
   12.635576 1.384915e+03 1.816240e+03
   12.664807 1.375627e+03 1.804060e+03
   12.693843 1.366463e+03 1.792041e+03
   12.722687 1.357420e+03 1.780182e+03
   12.751340 1.348496e+03 1.768479e+03
   12.779805 1.339688e+03 1.756929e+03
   12.808085 1.330995e+03 1.745528e+03
   12.836182 1.322413e+03 1.734275e+03
   12.864098 1.313942e+03 1.723165e+03
   12.891836 1.305579e+03 1.712197e+03
   12.919398 1.297321e+03 1.701368e+03
   12.946786 1.289167e+03 1.690675e+03
   12.974003 1.281115e+03 1.680116e+03
   13.001050 1.273163e+03 1.669687e+03
   13.027929 1.265309e+03 1.659387e+03
   13.054644 1.257551e+03 1.649214e+03
   13.081195 1.249888e+03 1.639164e+03
   13.107584 1.242318e+03 1.629236e+03
   13.133815 1.234839e+03 1.619428e+03
   13.159887 1.227449e+03 1.609737e+03
   13.185804 1.220147e+03 1.600161e+03
   13.211568 1.212932e+03 1.590699e+03
   13.237179 1.205801e+03 1.581348e+03
   13.262641 1.198754e+03 1.572106e+03
   13.287954 1.191788e+03 1.562971e+03
   13.313120 1.184904e+03 1.553942e+03
   13.338141 1.178098e+03 1.545017e+03
   13.363019 1.171370e+03 1.536194e+03
   13.387755 1.164718e+03 1.527471e+03
   13.412351 1.158142e+03 1.518846e+03
   13.436809 1.151639e+03 1.510318e+03
   13.461130 1.145209e+03 1.501885e+03
   13.485315 1.138850e+03 1.493547e+03
   13.509366 1.132562e+03 1.485300e+03
   13.533285 1.126342e+03 1.477143e+03
   13.557073 1.120191e+03 1.469076e+03
   13.580731 1.114106e+03 1.461097e+03
   13.604261 1.108087e+03 1.453203e+03
   13.627664 1.102133e+03 1.445395e+03
   13.650942 1.096242e+03 1.437669e+03
   13.674096 1.090414e+03 1.430027e+03
   13.697127 1.084648e+03 1.422464e+03
   13.720036 1.078942e+03 1.414982e+03
   13.742825 1.073296e+03 1.407577e+03
   13.765496 1.067709e+03 1.400250e+03
   13.788048 1.062180e+03 1.392999e+03
   13.810484 1.056708e+03 1.385822e+03
   13.832805 1.051291e+03 1.378719e+03
   13.855011 1.045930e+03 1.371689e+03
   13.877105 1.040624e+03 1.364729e+03
   13.899087 1.035371e+03 1.357840e+03
   13.920958 1.030170e+03 1.351021e+03
   13.942719 1.025022e+03 1.344269e+03
   13.964372 1.019925e+03 1.337584e+03
   13.985918 1.014878e+03 1.330966e+03
   14.007357 1.009881e+03 1.324413e+03
   14.028691 1.004933e+03 1.317924e+03
   14.049920 1.000033e+03 1.311498e+03
   14.071047 9.951813e+02 1.305135e+03
   14.092071 9.903759e+02 1.298833e+03
   14.112994 9.856167e+02 1.292591e+03
   14.133816 9.809031e+02 1.286410e+03
   14.154539 9.762343e+02 1.280287e+03
   14.175164 9.716097e+02 1.274222e+03
   14.195691 9.670288e+02 1.268214e+03
   14.216122 9.624908e+02 1.262263e+03
   14.236457 9.579952e+02 1.256367e+03
   14.256697 9.535415e+02 1.250526e+03
   14.276843 9.491289e+02 1.244740e+03
   14.296896 9.447570e+02 1.239006e+03
   14.316857 9.404252e+02 1.233325e+03
   14.336727 9.361329e+02 1.227696e+03
   14.356507 9.318796e+02 1.222118e+03
   14.376196 9.276648e+02 1.216591e+03
   14.395797 9.234880e+02 1.211113e+03
   14.415310 9.193486e+02 1.205684e+03
   14.434735 9.152461e+02 1.200304e+03
   14.454074 9.111801e+02 1.194972e+03
   14.473327 9.071500e+02 1.189687e+03
   14.492495 9.031555e+02 1.184448e+03
   14.511579 8.991959e+02 1.179255e+03
   14.530580 8.952709e+02 1.174108e+03
   14.549497 8.913801e+02 1.169005e+03
   14.568333 8.875229e+02 1.163947e+03
   14.587087 8.836989e+02 1.158932e+03
   14.605761 8.799078e+02 1.153960e+03
   14.624355 8.761490e+02 1.149031e+03
   14.642869 8.724223e+02 1.144143e+03
   14.661305 8.687271e+02 1.139297e+03
   14.679663 8.650630e+02 1.134492e+03
   14.697944 8.614297e+02 1.129727e+03
   14.716148 8.578269e+02 1.125002e+03
   14.734276 8.542540e+02 1.120317e+03
   14.752329 8.507108e+02 1.115670e+03
   14.770307 8.471968e+02 1.111061e+03
   14.788210 8.437118e+02 1.106491e+03
   14.806041 8.402553e+02 1.101958e+03
   14.823798 8.368270e+02 1.097462e+03
   14.841483 8.334266e+02 1.093002e+03
   14.859097 8.300537e+02 1.088579e+03
   14.876639 8.267079e+02 1.084191e+03
   14.894111 8.233891e+02 1.079839e+03
   14.911512 8.200968e+02 1.075521e+03
   14.928845 8.168307e+02 1.071238e+03
   14.946108 8.135905e+02 1.066988e+03
   14.963303 8.103759e+02 1.062773e+03
   14.980430 8.071866e+02 1.058590e+03
   14.997490 8.040224e+02 1.054440e+03
   15.014483 8.008828e+02 1.050323e+03
   15.031410 7.977677e+02 1.046238e+03
   15.048271 7.946767e+02 1.042184e+03
   15.065067 7.916095e+02 1.038162e+03
   15.081799 7.885660e+02 1.034170e+03
   15.098466 7.855457e+02 1.030209e+03
   15.115069 7.825485e+02 1.026278e+03
   15.131609 7.795741e+02 1.022378e+03
   15.148086 7.766222e+02 1.018506e+03
   15.164502 7.736926e+02 1.014664e+03
   15.180855 7.707850e+02 1.010851e+03
   15.197147 7.678992e+02 1.007067e+03
   15.213378 7.650349e+02 1.003310e+03
   15.229548 7.621918e+02 9.995817e+02
   15.245659 7.593699e+02 9.958808e+02
   15.261710 7.565687e+02 9.922072e+02
   15.277702 7.537882e+02 9.885607e+02
   15.293635 7.510280e+02 9.849408e+02
   15.309510 7.482879e+02 9.813474e+02
   15.325328 7.455678e+02 9.777801e+02
   15.341087 7.428674e+02 9.742386e+02
   15.356790 7.401864e+02 9.707227e+02
   15.372437 7.375248e+02 9.672320e+02
   15.388027 7.348822e+02 9.637664e+02
   15.403561 7.322585e+02 9.603255e+02
   15.419040 7.296534e+02 9.569091e+02
   15.434464 7.270668e+02 9.535169e+02
   15.449833 7.244985e+02 9.501487e+02
   15.465149 7.219483e+02 9.468042e+02
   15.480410 7.194160e+02 9.434832e+02
   15.495618 7.169013e+02 9.401854e+02
   15.510773 7.144042e+02 9.369105e+02
   15.525875 7.119244e+02 9.336584e+02
   15.540925 7.094618e+02 9.304288e+02
   15.555923 7.070162e+02 9.272214e+02
   15.570869 7.045873e+02 9.240361e+02
   15.585764 7.021751e+02 9.208726e+02
   15.600608 6.997793e+02 9.177307e+02
   15.615402 6.973999e+02 9.146101e+02
   15.630145 6.950365e+02 9.115107e+02
   15.644839 6.926892e+02 9.084322e+02
   15.659482 6.903576e+02 9.053745e+02
   15.674077 6.880417e+02 9.023373e+02
   15.688623 6.857412e+02 8.993203e+02
   15.703120 6.834561e+02 8.963235e+02
   15.717569 6.811862e+02 8.933466e+02
   15.731970 6.789313e+02 8.903894e+02
   15.746324 6.766912e+02 8.874517e+02
   15.760630 6.744659e+02 8.845333e+02
   15.774889 6.722552e+02 8.816341e+02
   15.789102 6.700590e+02 8.787538e+02
   15.803268 6.678770e+02 8.758923e+02
   15.817388 6.657092e+02 8.730493e+02
   15.831463 6.635554e+02 8.702247e+02
   15.845492 6.614156e+02 8.674184e+02
   15.859475 6.592894e+02 8.646301e+02
   15.873414 6.571769e+02 8.618596e+02
   15.887308 6.550779e+02 8.591069e+02
   15.901158 6.529923e+02 8.563716e+02
   15.914964 6.509199e+02 8.536538e+02
   15.928727 6.488606e+02 8.509531e+02
   15.942445 6.468143e+02 8.482695e+02
   15.956121 6.447809e+02 8.456027e+02
   15.969754 6.427602e+02 8.429527e+02
   15.983343 6.407521e+02 8.403192e+02
   15.996891 6.387566e+02 8.377021e+02
   16.010396 6.367734e+02 8.351013e+02
   16.023860 6.348025e+02 8.325166e+02
   16.037282 6.328438e+02 8.299478e+02
   16.050663 6.308971e+02 8.273948e+02
   16.064002 6.289624e+02 8.248575e+02
   16.077301 6.270395e+02 8.223357e+02
   16.090559 6.251283e+02 8.198293e+02
   16.103776 6.232287e+02 8.173381e+02
   16.116954 6.213407e+02 8.148620e+02
   16.130092 6.194640e+02 8.124008e+02
   16.143190 6.175987e+02 8.099545e+02
   16.156249 6.157445e+02 8.075228e+02
   16.169268 6.139014e+02 8.051057e+02
   16.182249 6.120694e+02 8.027031e+02
   16.195191 6.102482e+02 8.003147e+02
   16.208094 6.084379e+02 7.979405e+02
   16.220960 6.066382e+02 7.955804e+02
   16.233787 6.048492e+02 7.932342e+02
   16.246576 6.030707e+02 7.909017e+02
   16.259328 6.013026e+02 7.885830e+02
   16.272043 5.995449e+02 7.862778e+02
   16.284721 5.977974e+02 7.839860e+02
   16.297361 5.960601e+02 7.817076e+02
   16.309965 5.943328e+02 7.794423e+02
   16.322533 5.926155e+02 7.771902e+02
   16.335064 5.909081e+02 7.749510e+02
   16.347559 5.892105e+02 7.727247e+02
   16.360018 5.875227e+02 7.705112e+02
   16.372442 5.858445e+02 7.683103e+02
   16.384830 5.841758e+02 7.661219e+02
   16.397183 5.825166e+02 7.639460e+02
   16.409501 5.808669e+02 7.617824e+02
   16.421784 5.792264e+02 7.596310e+02
   16.434033 5.775952e+02 7.574917e+02
   16.446247 5.759731e+02 7.553645e+02
   16.458426 5.743602e+02 7.532491e+02
   16.470572 5.727562e+02 7.511456e+02
   16.482684 5.711612e+02 7.490538e+02
   16.494762 5.695750e+02 7.469736e+02
   16.506807 5.679976e+02 7.449049e+02
   16.518818 5.664289e+02 7.428477e+02
   16.530796 5.648689e+02 7.408017e+02
   16.542742 5.633174e+02 7.387671e+02
   16.554654 5.617745e+02 7.367435e+02
   16.566534 5.602399e+02 7.347311e+02
   16.578381 5.587138e+02 7.327295e+02
   16.590197 5.571959e+02 7.307389e+02
   16.601980 5.556862e+02 7.287591e+02
   16.613731 5.541847e+02 7.267899e+02
   16.625451 5.526913e+02 7.248314e+02
   16.637139 5.512059e+02 7.228833e+02
   16.648796 5.497285e+02 7.209458e+02
   16.660421 5.482590e+02 7.190186e+02
   16.672016 5.467973e+02 7.171016e+02
   16.683579 5.453434e+02 7.151949e+02
   16.695112 5.438972e+02 7.132983e+02
   16.706614 5.424586e+02 7.114117e+02
   16.718086 5.410277e+02 7.095350e+02
   16.729528 5.396042e+02 7.076683e+02
   16.740940 5.381883e+02 7.058113e+02
   16.752322 5.367797e+02 7.039640e+02
   16.763674 5.353785e+02 7.021264e+02
   16.774996 5.339846e+02 7.002984e+02
   16.786289 5.325980e+02 6.984798e+02
   16.797553 5.312185e+02 6.966707e+02
   16.808787 5.298461e+02 6.948709e+02
   16.819993 5.284809e+02 6.930804e+02
   16.831169 5.271226e+02 6.912991e+02
   16.842318 5.257713e+02 6.895270e+02
   16.853437 5.244269e+02 6.877639e+02
   16.864528 5.230894e+02 6.860098e+02
   16.875591 5.217587e+02 6.842646e+02
   16.886626 5.204347e+02 6.825282e+02
   16.897632 5.191174e+02 6.808007e+02
   16.908611 5.178068e+02 6.790819e+02
   16.919563 5.165028e+02 6.773717e+02
   16.930486 5.152053e+02 6.756701e+02
   16.941383 5.139144e+02 6.739771e+02
   16.952252 5.126299e+02 6.722925e+02
   16.963094 5.113518e+02 6.706163e+02
   16.973908 5.100800e+02 6.689485e+02
   16.984697 5.088146e+02 6.672889e+02
   16.995458 5.075554e+02 6.656376e+02
   17.006193 5.063024e+02 6.639944e+02
   17.016901 5.050557e+02 6.623593e+02
   17.027583 5.038150e+02 6.607322e+02
   17.038238 5.025804e+02 6.591131e+02
   17.048868 5.013519e+02 6.575019e+02
   17.059472 5.001293e+02 6.558986e+02
   17.070049 4.989127e+02 6.543031e+02
   17.080602 4.977020e+02 6.527153e+02
   17.091128 4.964972e+02 6.511352e+02
   17.101629 4.952982e+02 6.495627e+02
   17.112105 4.941049e+02 6.479978e+02
   17.122556 4.929174e+02 6.464405e+02
   17.132981 4.917356e+02 6.448906e+02
   17.143382 4.905594e+02 6.433481e+02
   17.153757 4.893889e+02 6.418130e+02
   17.164108 4.882239e+02 6.402852e+02
   17.174434 4.870645e+02 6.387646e+02
   17.184736 4.859105e+02 6.372513e+02
   17.195014 4.847620e+02 6.357451e+02
   17.205267 4.836189e+02 6.342460e+02
   17.215496 4.824812e+02 6.327539e+02
   17.225701 4.813489e+02 6.312689e+02
   17.235882 4.802218e+02 6.297908e+02
   17.246039 4.791000e+02 6.283196e+02
   17.256173 4.779835e+02 6.268553e+02
   17.266283 4.768721e+02 6.253978e+02
   17.276369 4.757659e+02 6.239470e+02
   17.286432 4.746648e+02 6.225030e+02
   17.296472 4.735688e+02 6.210656e+02
   17.306489 4.724778e+02 6.196349e+02
   17.316483 4.713919e+02 6.182107e+02
   17.326453 4.703109e+02 6.167931e+02
   17.336401 4.692349e+02 6.153819e+02
   17.346326 4.681638e+02 6.139772e+02
   17.356229 4.670976e+02 6.125789e+02
   17.366109 4.660362e+02 6.111869e+02
   17.375966 4.649796e+02 6.098013e+02
   17.385802 4.639278e+02 6.084219e+02
   17.395615 4.628808e+02 6.070488e+02
   17.405405 4.618385e+02 6.056818e+02
   17.415174 4.608008e+02 6.043210e+02
   17.424921 4.597678e+02 6.029663e+02
   17.434646 4.587395e+02 6.016176e+02
   17.444350 4.577157e+02 6.002750e+02
   17.454031 4.566965e+02 5.989383e+02
   17.463692 4.556818e+02 5.976076e+02
   17.473330 4.546716e+02 5.962827e+02
   17.482948 4.536659e+02 5.949638e+02
   17.492544 4.526646e+02 5.936506e+02
   17.502119 4.516677e+02 5.923433e+02
   17.511673 4.506752e+02 5.910417e+02
   17.521206 4.496871e+02 5.897458e+02
   17.530718 4.487033e+02 5.884555e+02
   17.540209 4.477238e+02 5.871709e+02
   17.549680 4.467485e+02 5.858919e+02
   17.559130 4.457775e+02 5.846185e+02
   17.568559 4.448107e+02 5.833506e+02
   17.577969 4.438481e+02 5.820881e+02
   17.587357 4.428896e+02 5.808312e+02
   17.596726 4.419353e+02 5.795796e+02
   17.606074 4.409850e+02 5.783334e+02
   17.615402 4.400389e+02 5.770926e+02
   17.624710 4.390968e+02 5.758571e+02
   17.633999 4.381587e+02 5.746268e+02
   17.643267 4.372247e+02 5.734018e+02
   17.652516 4.362946e+02 5.721820e+02
   17.661745 4.353684e+02 5.709674e+02
   17.670955 4.344462e+02 5.697580e+02
   17.680145 4.335278e+02 5.685536e+02
   17.689315 4.326134e+02 5.673543e+02
   17.698467 4.317028e+02 5.661601e+02
   17.707599 4.307960e+02 5.649709e+02
   17.716712 4.298930e+02 5.637867e+02
   17.725805 4.289938e+02 5.626074e+02
   17.734880 4.280984e+02 5.614331e+02
   17.743936 4.272067e+02 5.602637e+02
   17.752973 4.263187e+02 5.590991e+02
   17.761992 4.254343e+02 5.579393e+02
   17.770991 4.245537e+02 5.567844e+02
   17.779972 4.236766e+02 5.556342e+02
   17.788935 4.228032e+02 5.544887e+02
   17.797879 4.219334e+02 5.533480e+02
   17.806804 4.210672e+02 5.522120e+02
   17.815712 4.202045e+02 5.510806e+02
   17.824601 4.193453e+02 5.499538e+02
   17.833472 4.184897e+02 5.488317e+02
   17.842324 4.176375e+02 5.477141e+02
   17.851159 4.167888e+02 5.466010e+02
   17.859976 4.159435e+02 5.454925e+02
   17.868775 4.151016e+02 5.443884e+02
   17.877556 4.142632e+02 5.432888e+02
   17.886320 4.134281e+02 5.421937e+02
   17.895066 4.125964e+02 5.411029e+02
   17.903794 4.117681e+02 5.400166e+02
   17.912505 4.109430e+02 5.389346e+02
   17.921198 4.101213e+02 5.378569e+02
   17.929874 4.093028e+02 5.367835e+02
   17.938533 4.084876e+02 5.357144e+02
   17.947174 4.076756e+02 5.346495e+02
   17.955799 4.068669e+02 5.335889e+02
   17.964406 4.060613e+02 5.325324e+02
   17.972996 4.052590e+02 5.314802e+02
   17.981569 4.044598e+02 5.304321e+02
   17.990126 4.036637e+02 5.293881e+02
   17.998665 4.028708e+02 5.283482e+02
   18.007188 4.020810e+02 5.273124e+02
   18.015694 4.012942e+02 5.262806e+02
   18.024183 4.005106e+02 5.252529e+02
   18.032656 3.997300e+02 5.242292e+02
   18.041113 3.989524e+02 5.232094e+02
   18.049553 3.981779e+02 5.221937e+02
   18.057976 3.974064e+02 5.211818e+02
   18.066384 3.966378e+02 5.201739e+02
   18.074775 3.958722e+02 5.191699e+02
   18.083149 3.951096e+02 5.181697e+02
   18.091508 3.943499e+02 5.171734e+02
   18.099851 3.935931e+02 5.161809e+02
   18.108177 3.928392e+02 5.151922e+02
   18.116488 3.920882e+02 5.142073e+02
   18.124783 3.913400e+02 5.132261e+02
   18.133062 3.905948e+02 5.122487e+02
   18.141325 3.898523e+02 5.112750e+02
   18.149573 3.891127e+02 5.103050e+02
   18.157805 3.883758e+02 5.093386e+02
   18.166021 3.876418e+02 5.083760e+02
   18.174222 3.869105e+02 5.074169e+02
   18.182408 3.861819e+02 5.064615e+02
   18.190578 3.854561e+02 5.055096e+02
   18.198732 3.847331e+02 5.045613e+02
   18.206872 3.840127e+02 5.036166e+02
   18.214996 3.832950e+02 5.026754e+02
   18.223105 3.825801e+02 5.017377e+02
   18.231199 3.818677e+02 5.008035e+02
   18.239278 3.811580e+02 4.998728e+02
   18.247341 3.804510e+02 4.989456e+02
   18.255390 3.797466e+02 4.980217e+02
   18.263424 3.790447e+02 4.971013e+02
   18.271444 3.783455e+02 4.961843e+02
   18.279448 3.776488e+02 4.952706e+02
   18.287438 3.769547e+02 4.943604e+02
   18.295413 3.762632e+02 4.934534e+02
   18.303373 3.755741e+02 4.925498e+02
   18.311319 3.748876e+02 4.916495e+02
   18.319250 3.742036e+02 4.907524e+02
   18.327167 3.735221e+02 4.898587e+02
   18.335069 3.728431e+02 4.889681e+02
   18.342957 3.721665e+02 4.880809e+02
   18.350831 3.714924e+02 4.871968e+02
   18.358691 3.708208e+02 4.863159e+02
   18.366536 3.701515e+02 4.854382e+02
   18.374367 3.694847e+02 4.845637e+02
   18.382184 3.688202e+02 4.836923e+02
   18.389987 3.681582e+02 4.828240e+02
   18.397776 3.674985e+02 4.819589e+02
   18.405552 3.668411e+02 4.810968e+02
   18.413313 3.661862e+02 4.802379e+02
   18.421060 3.655335e+02 4.793819e+02
   18.428794 3.648832e+02 4.785291e+02
   18.436513 3.642352e+02 4.776792e+02
   18.444220 3.635895e+02 4.768324e+02
   18.451912 3.629461e+02 4.759886e+02
   18.459591 3.623049e+02 4.751477e+02
   18.467256 3.616660e+02 4.743098e+02
   18.474908 3.610294e+02 4.734749e+02
   18.482546 3.603950e+02 4.726429e+02
   18.490171 3.597628e+02 4.718138e+02
   18.497783 3.591328e+02 4.709877e+02
   18.505381 3.585050e+02 4.701644e+02
   18.512966 3.578795e+02 4.693440e+02
   18.520538 3.572561e+02 4.685264e+02
   18.528097 3.566348e+02 4.677117e+02
   18.535642 3.560158e+02 4.668998e+02
   18.543174 3.553989e+02 4.660907e+02
   18.550694 3.547841e+02 4.652845e+02
   18.558200 3.541714e+02 4.644810e+02
   18.565693 3.535608e+02 4.636803e+02
   18.573174 3.529524e+02 4.628823e+02
   18.580642 3.523460e+02 4.620871e+02
   18.588096 3.517417e+02 4.612946e+02
   18.595538 3.511395e+02 4.605048e+02
   18.602968 3.505394e+02 4.597177e+02
   18.610384 3.499413e+02 4.589333e+02
   18.617788 3.493452e+02 4.581516e+02
   18.625180 3.487512e+02 4.573726e+02
   18.632558 3.481591e+02 4.565961e+02
   18.639925 3.475691e+02 4.558224e+02
   18.647279 3.469811e+02 4.550512e+02
   18.654620 3.463951e+02 4.542826e+02
   18.661949 3.458110e+02 4.535167e+02
   18.669266 3.452289e+02 4.527533e+02
   18.676570 3.446488e+02 4.519924e+02
   18.683862 3.440706e+02 4.512342e+02
   18.691142 3.434943e+02 4.504784e+02
   18.698409 3.429200e+02 4.497252e+02
   18.705665 3.423476e+02 4.489745e+02
   18.712908 3.417771e+02 4.482264e+02
   18.720140 3.412085e+02 4.474807e+02
   18.727359 3.406418e+02 4.467374e+02
   18.734566 3.400769e+02 4.459967e+02
   18.741762 3.395140e+02 4.452584e+02
   18.748945 3.389529e+02 4.445225e+02
   18.756117 3.383936e+02 4.437891e+02
   18.763277 3.378362e+02 4.430580e+02
   18.770425 3.372806e+02 4.423294e+02
   18.777561 3.367269e+02 4.416032e+02
   18.784686 3.361749e+02 4.408794e+02
   18.791799 3.356248e+02 4.401579e+02
   18.798900 3.350765e+02 4.394388e+02
   18.805990 3.345299e+02 4.387220e+02
   18.813068 3.339851e+02 4.380076e+02
   18.820135 3.334422e+02 4.372954e+02
   18.827190 3.329009e+02 4.365856e+02
   18.834233 3.323614e+02 4.358781e+02
   18.841266 3.318237e+02 4.351729e+02
   18.848287 3.312877e+02 4.344700e+02
   18.855296 3.307535e+02 4.337693e+02
   18.862295 3.302209e+02 4.330709e+02
   18.869282 3.296901e+02 4.323748e+02
   18.876257 3.291609e+02 4.316808e+02
   18.883222 3.286335e+02 4.309891e+02
   18.890176 3.281078e+02 4.302996e+02
   18.897118 3.275837e+02 4.296123e+02
   18.904049 3.270613e+02 4.289272e+02
   18.910970 3.265406e+02 4.282443e+02
   18.917879 3.260215e+02 4.275636e+02
   18.924777 3.255041e+02 4.268850e+02
   18.931664 3.249883e+02 4.262086e+02
   18.938541 3.244741e+02 4.255343e+02
   18.945406 3.239616e+02 4.248621e+02
   18.952261 3.234507e+02 4.241920e+02
   18.959105 3.229414e+02 4.235241e+02
   18.965938 3.224337e+02 4.228583e+02
   18.972761 3.219276e+02 4.221945e+02
   18.979572 3.214230e+02 4.215329e+02
   18.986373 3.209201e+02 4.208733e+02
   18.993164 3.204187e+02 4.202157e+02
   18.999943 3.199189e+02 4.195603e+02
   19.006713 3.194206e+02 4.189068e+02
   19.013471 3.189239e+02 4.182554e+02
   19.020220 3.184288e+02 4.176060e+02
   19.026957 3.179352e+02 4.169587e+02
   19.033685 3.174431e+02 4.163133e+02
   19.040402 3.169525e+02 4.156699e+02
   19.047108 3.164634e+02 4.150285e+02
   19.053804 3.159759e+02 4.143891e+02
   19.060490 3.154898e+02 4.137517e+02
   19.067166 3.150052e+02 4.131162e+02
   19.073831 3.145222e+02 4.124827e+02
   19.080486 3.140406e+02 4.118511e+02
   19.087131 3.135604e+02 4.112214e+02
   19.093766 3.130818e+02 4.105937e+02
   19.100391 3.126046e+02 4.099678e+02
   19.107005 3.121288e+02 4.093439e+02
   19.113610 3.116545e+02 4.087219e+02
   19.120204 3.111817e+02 4.081018e+02
   19.126789 3.107102e+02 4.074835e+02
   19.133363 3.102402e+02 4.068671e+02
   19.139928 3.097716e+02 4.062526e+02
   19.146483 3.093045e+02 4.056399e+02
   19.153027 3.088387e+02 4.050291e+02
   19.159562 3.083743e+02 4.044201e+02
   19.166087 3.079114e+02 4.038129e+02
   19.172603 3.074498e+02 4.032076e+02
   19.179108 3.069896e+02 4.026040e+02
   19.185604 3.065308e+02 4.020023e+02
   19.192090 3.060733e+02 4.014024e+02
   19.198567 3.056172e+02 4.008042e+02
   19.205034 3.051625e+02 4.002079e+02
   19.211491 3.047091e+02 3.996133e+02
   19.217939 3.042571e+02 3.990204e+02
   19.224377 3.038064e+02 3.984294e+02
   19.230805 3.033570e+02 3.978401e+02
   19.237224 3.029090e+02 3.972525e+02
   19.243634 3.024623e+02 3.966666e+02
   19.250034 3.020169e+02 3.960825e+02
   19.256425 3.015728e+02 3.955001e+02
   19.262806 3.011300e+02 3.949194e+02
   19.269178 3.006885e+02 3.943404e+02
   19.275541 3.002483e+02 3.937631e+02
   19.281894 2.998094e+02 3.931875e+02
   19.288238 2.993718e+02 3.926136e+02
   19.294573 2.989354e+02 3.920413e+02
   19.300898 2.985003e+02 3.914707e+02
   19.307215 2.980665e+02 3.909018e+02
   19.313522 2.976340e+02 3.903345e+02
   19.319820 2.972027e+02 3.897689e+02
   19.326109 2.967726e+02 3.892049e+02
   19.332389 2.963438e+02 3.886425e+02
   19.338660 2.959162e+02 3.880818e+02
   19.344921 2.954899e+02 3.875226e+02
   19.351174 2.950648e+02 3.869651e+02
   19.357418 2.946409e+02 3.864092e+02
   19.363652 2.942182e+02 3.858549e+02
   19.369878 2.937967e+02 3.853021e+02
   19.376095 2.933765e+02 3.847510e+02
   19.382303 2.929574e+02 3.842014e+02
   19.388502 2.925395e+02 3.836534e+02
   19.394693 2.921229e+02 3.831069e+02
   19.400874 2.917074e+02 3.825620e+02
   19.407047 2.912931e+02 3.820187e+02
   19.413211 2.908799e+02 3.814769e+02
   19.419366 2.904680e+02 3.809366e+02
   19.425513 2.900572e+02 3.803978e+02
   19.431650 2.896475e+02 3.798606e+02
   19.437780 2.892390e+02 3.793249e+02
   19.443900 2.888317e+02 3.787907e+02
   19.450012 2.884255e+02 3.782580e+02
   19.456115 2.880205e+02 3.777268e+02
   19.462210 2.876166e+02 3.771971e+02
   19.468296 2.872138e+02 3.766689e+02
   19.474374 2.868121e+02 3.761421e+02
   19.480443 2.864116e+02 3.756168e+02
   19.486504 2.860122e+02 3.750930e+02
   19.492556 2.856139e+02 3.745707e+02
   19.498600 2.852167e+02 3.740498e+02
   19.504636 2.848206e+02 3.735303e+02
   19.510663 2.844256e+02 3.730123e+02
   19.516681 2.840317e+02 3.724957e+02
   19.522692 2.836389e+02 3.719806e+02
   19.528694 2.832472e+02 3.714668e+02
   19.534688 2.828565e+02 3.709545e+02
   19.540673 2.824670e+02 3.704436e+02
   19.546651 2.820785e+02 3.699341e+02
   19.552620 2.816910e+02 3.694260e+02
   19.558581 2.813047e+02 3.689193e+02
   19.564533 2.809194e+02 3.684140e+02
   19.570478 2.805351e+02 3.679101e+02
   19.576414 2.801519e+02 3.674075e+02
   19.582343 2.797697e+02 3.669063e+02
   19.588263 2.793886e+02 3.664065e+02
   19.594175 2.790086e+02 3.659081e+02
   19.600080 2.786295e+02 3.654110e+02
   19.605976 2.782515e+02 3.649152e+02
   19.611864 2.778745e+02 3.644208e+02
   19.617744 2.774985e+02 3.639277e+02
   19.623616 2.771236e+02 3.634360e+02
   19.629481 2.767496e+02 3.629456e+02
   19.635337 2.763767e+02 3.624565e+02
   19.641186 2.760047e+02 3.619687e+02
   19.647026 2.756338e+02 3.614822e+02
   19.652859 2.752639e+02 3.609971e+02
   19.658684 2.748949e+02 3.605132e+02
   19.664501 2.745270e+02 3.600306e+02
   19.670311 2.741600e+02 3.595494e+02
   19.676112 2.737940e+02 3.590694e+02
   19.681906 2.734290e+02 3.585907e+02
   19.687692 2.730649e+02 3.581132e+02
   19.693471 2.727018e+02 3.576371e+02
   19.699242 2.723397e+02 3.571622e+02
   19.705005 2.719786e+02 3.566885e+02
   19.710760 2.716184e+02 3.562161e+02
   19.716508 2.712591e+02 3.557450e+02
   19.722249 2.709008e+02 3.552751e+02
   19.727981 2.705435e+02 3.548065e+02
   19.733706 2.701871e+02 3.543391e+02
   19.739424 2.698316e+02 3.538729e+02
   19.745134 2.694771e+02 3.534079e+02
   19.750837 2.691234e+02 3.529442e+02
   19.756532 2.687708e+02 3.524816e+02
   19.762220 2.684190e+02 3.520203e+02
   19.767900 2.680682e+02 3.515602e+02
   19.773573 2.677182e+02 3.511013e+02
   19.779238 2.673692e+02 3.506436e+02
   19.784896 2.670211e+02 3.501871e+02
   19.790547 2.666739e+02 3.497317e+02
   19.796190 2.663276e+02 3.492776e+02
   19.801826 2.659823e+02 3.488246e+02
   19.807455 2.656377e+02 3.483728e+02
   19.813076 2.652941e+02 3.479222e+02
   19.818690 2.649514e+02 3.474727e+02
   19.824297 2.646096e+02 3.470244e+02
   19.829897 2.642686e+02 3.465773e+02
   19.835490 2.639285e+02 3.461313e+02
   19.841075 2.635893e+02 3.456864e+02
   19.846653 2.632510e+02 3.452427e+02
   19.852224 2.629135e+02 3.448001e+02
   19.857788 2.625769e+02 3.443587e+02
   19.863344 2.622412e+02 3.439184e+02
   19.868894 2.619063e+02 3.434792e+02
   19.874436 2.615723e+02 3.430411e+02
   19.879972 2.612391e+02 3.426042e+02
   19.885500 2.609068e+02 3.421683e+02
   19.891022 2.605753e+02 3.417336e+02
   19.896536 2.602446e+02 3.413000e+02
   19.902043 2.599148e+02 3.408674e+02
   19.907544 2.595858e+02 3.404360e+02
   19.913037 2.592577e+02 3.400057e+02
   19.918524 2.589304e+02 3.395764e+02
   19.924003 2.586039e+02 3.391482e+02
   19.929476 2.582782e+02 3.387211e+02
   19.934942 2.579534e+02 3.382951e+02
   19.940401 2.576294e+02 3.378701e+02
   19.945853 2.573061e+02 3.374463e+02
   19.951298 2.569837e+02 3.370234e+02
   19.956736 2.566621e+02 3.366017e+02
   19.962168 2.563413e+02 3.361810e+02
   19.967593 2.560213e+02 3.357613e+02
   19.973011 2.557022e+02 3.353427e+02
   19.978422 2.553837e+02 3.349251e+02
   19.983827 2.550661e+02 3.345086e+02
   19.989224 2.547493e+02 3.340931e+02
   19.994616 2.544333e+02 3.336786e+02
   20.000000 2.541180e+02 3.332652e+02

